A general formulation of reweighted least squares fitting

We present a generalized formulation for reweighted least squares approximations. The goal of this article is twofold: firstly, to prove that the solution of such problem can be expressed as a convex combination of certain interpolants when the solution is sought in any finite-dimensional vector space; secondly, to provide a general strategy to iteratively update the weights according to the approximation error and apply it to the spline fitting problem. In the experiments, we provide numerical examples for the case of polynomials and splines spaces. Subsequently, we evaluate the performance of our fitting scheme for spline curve and surface approximation, including adaptive spline constructions.

==> IR_results.csv <==
m, deg, pen, dofs, it, min, max, mse, rmse
10000,3,1e-07,361,0,1.547490e-09,9.358645e-02,1.392158e-05,3.731163e-03,1.392158e-05
10000,3,1.000000e-07,871,1,2.016819e-10,5.375590e-02,1.802756e-06,1.342667e-03,1.802756e-06
10000,3,1.000000e-07,1627,2,6.561332e-11,7.484305e-03,4.462337e-08,2.112425e-04,4.462337e-08
10000,3,1.000000e-07,1951,3,5.795827e-11,4.358019e-04,6.122510e-11,7.824647e-06,6.122516e-11


==> LS_results.csv <==
m, deg, pen, dofs, it, min, max, mse, rmse
10000,3,1e-07,361,0,1.547490e-09,9.358645e-02,1.392158e-05,3.731163e-03,1.149337e-03
10000,3,1.000000e-07,979,1,3.455402e-10,5.432819e-02,1.800609e-06,1.341868e-03,2.387083e-04
10000,3,1.000000e-07,1735,2,7.758791e-11,8.035745e-03,4.450173e-08,2.109543e-04,1.924275e-05
10000,3,1.000000e-07,1987,3,7.789788e-11,8.338776e-04,5.652487e-10,2.377496e-05,3.100328e-06


==> landmarks_example_10.txt <==
x,y
0,1.0384e-270
0.31034,2.4972e-38
0.5,28.209
0.7,1.0494e-42
1,1.0384e-270


==> landmarks_example_12.txt <==
x,y
0,1
0.22,0.99889
0.28,-0.99889
0.72,-0.99889
0.78,0.99889
1,1


==> landmarks_example_4.txt <==
x,y
0,0
0.18286,5.4895
0.33333,7.5383e-16
0.51143,7.2821
0.66667,5.7892e-15
0.86286,12.121
0.97714,3.4034


==> pointCloud_example_10.txt <==
x,y
0,1.0384e-270
0.015517,4.0045e-254
0.031034,4.6333e-238
0.046552,1.6083e-222
0.062069,1.675e-207
0.077586,5.2333e-193
0.093103,4.9056e-179
0.10862,1.3796e-165
0.12414,1.164e-152
0.13966,2.9464e-140
0.15517,2.2376e-128
0.17069,5.098e-117
0.18621,3.4848e-106
0.20172,7.1464e-96
0.21724,4.3968e-86
0.23276,8.1159e-77
0.24828,4.4944e-68
0.26379,7.4672e-60
0.27931,3.722e-52
0.29483,5.5661e-45
0.31034,2.4972e-38
0.32586,3.3613e-32
0.34138,1.3574e-26
0.3569,1.6445e-21
0.37241,5.9775e-17
0.38793,6.5184e-13
0.40345,2.1326e-09
0.41897,2.0932e-06
0.43448,0.0006164
0.45,0.054457
0.45357,0.12882
0.45714,0.28588
0.46071,0.59526
0.46429,1.1629
0.46786,2.1313
0.47143,3.665
0.475,5.913
0.47857,8.9504
0.48214,12.711
0.48571,16.936
0.48929,21.172
0.49286,24.831
0.49643,27.324
0.5,28.209
0.50357,27.324
0.50714,24.831
0.51071,21.172
0.51429,16.936
0.51786,12.711
0.52143,8.9504
0.525,5.913
0.52857,3.665
0.53214,2.1313
0.53571,1.1629
0.53929,0.59526
0.54286,0.28588
0.54643,0.12882
0.55,0.054457
0.565,0.00072973
0.58,3.1746e-06
0.595,4.4836e-09
0.61,2.0558e-12
0.625,3.0603e-16
0.64,1.479e-20
0.655,2.3205e-25
0.67,1.182e-30
0.685,1.9547e-36
0.7,1.0494e-42
0.715,1.8291e-49
0.73,1.035e-56
0.745,1.9014e-64
0.76,1.134e-72
0.775,2.1958e-81
0.79,1.3803e-90
0.805,2.817e-100
0.82,1.8664e-110
0.835,4.0147e-121
0.85,2.8036e-132
0.865,6.3561e-144
0.88,4.6783e-156
0.895,1.1179e-168
0.91,8.6724e-182
0.925,2.1842e-195
0.94,1.7859e-209
0.955,4.7409e-224
0.97,4.0857e-239
0.985,1.1431e-254
1,1.0384e-270


==> pointCloud_example_12.txt <==
x,y
0,1
0.015714,1
0.031429,1
0.047143,1
0.062857,1
0.078571,1
0.094286,1
0.11,1
0.12571,1
0.14143,1
0.15714,1
0.17286,1
0.18857,1
0.20429,0.99998
0.22,0.99889
0.22429,0.9968
0.22857,0.99073
0.23286,0.97323
0.23714,0.92374
0.24143,0.79193
0.24571,0.49185
0.25,1.2246e-15
0.25429,-0.49185
0.25857,-0.79193
0.26286,-0.92374
0.26714,-0.97323
0.27143,-0.99073
0.27571,-0.9968
0.28,-0.99889
0.31143,-1
0.34286,-1
0.37429,-1
0.40571,-1
0.43714,-1
0.46857,-1
0.5,-1
0.53143,-1
0.56286,-1
0.59429,-1
0.62571,-1
0.65714,-1
0.68857,-1
0.72,-0.99889
0.72429,-0.9968
0.72857,-0.99073
0.73286,-0.97323
0.73714,-0.92374
0.74143,-0.79193
0.74571,-0.49185
0.75,-3.6739e-15
0.75429,0.49185
0.75857,0.79193
0.76286,0.92374
0.76714,0.97323
0.77143,0.99073
0.77571,0.9968
0.78,0.99889
0.79571,0.99998
0.81143,1
0.82714,1
0.84286,1
0.85857,1
0.87429,1
0.89,1
0.90571,1
0.92143,1
0.93714,1
0.95286,1
0.96857,1
0.98429,1
1,1


==> pointCloud_example_4.txt <==
x,y
0,0
0.022857,1.1013
0.045714,2.1711
0.068571,3.1605
0.091429,4.0233
0.11429,4.7183
0.13714,5.2105
0.16,5.4734
0.18286,5.4895
0.20571,5.252
0.22857,4.7646
0.25143,4.042
0.27429,3.1095
0.29714,2.0021
0.32,0.76335
0.32444,0.51143
0.32889,0.25685
0.33333,7.5383e-16
0.33778,0.25869
0.34,0.3886
0.34222,0.51882
0.34667,0.77995
0.35111,1.0417
0.35556,1.3035
0.36,1.5651
0.36143,1.649
0.38286,2.8892
0.40429,4.0597
0.42571,5.1118
0.44714,5.9991
0.46857,6.6797
0.49,7.117
0.51143,7.2821
0.53286,7.1548
0.55429,6.7246
0.57571,5.9917
0.59714,4.968
0.61857,3.6765
0.64,2.1522
0.64444,1.8109
0.64889,1.4619
0.65333,1.1059
0.65778,0.74319
0.66222,0.37439
0.66667,5.7892e-15
0.67111,0.37941
0.67556,0.76328
0.68,1.151
0.70286,3.1832
0.72571,5.2147
0.74857,7.152
0.77143,8.898
0.79429,10.356
0.81714,11.433
0.84,12.045
0.86286,12.121
0.88571,11.608
0.90857,10.472
0.93143,8.7067
0.95429,6.3334
0.97714,3.4034
1,6.1473e-15


==> polynomial.txt <==
x,p1,p2,p3,p4,p5,p6,p7,p8,p9,p10,p11,p12,p13,p14,p15,p16,p17,p18,p19,p20,p21,p22,p23,p24,p25,p26,p27,p28,p29,p30,p31,p32,p33,p34,p35,
-5,-3.903,-3.1779,-3.1876,-3.2141,-3.2,-0.78972,-1.9888,-2.237,-2.3156,-3.2308,-3.3316,-3.2587,-3.6044,-3.3001,-2.9328,9.4977,3.175,1.9718,1.4943,-3.3736,-3.7199,-3.4528,-4.6575,-3.5702,-2.2579,-24.94,-22.465,-19.745,-15.765,-12.056,-7.5792,-8.8267,-4.0921,1.6222,17.089
-4.899,-3.47,-2.9304,-2.9376,-2.9573,-2.9468,-1.0753,-1.9977,-2.1886,-2.249,-2.9715,-3.0498,-2.9932,-3.2644,-3.0258,-2.736,8.5774,2.8932,1.8115,1.3822,-3.108,-3.4225,-3.18,-4.2847,-3.2882,-2.078,-23.736,-21.413,-18.861,-15.046,-11.533,-7.2658,-8.3238,-3.7952,1.7047,16.784
-4.798,-3.0616,-2.6877,-2.6927,-2.7064,-2.6991,-1.3401,-2.0032,-2.1404,-2.1838,-2.7175,-2.7744,-2.7333,-2.9325,-2.7574,-2.5435,7.6976,2.6212,1.6552,1.2718,-2.848,-3.1318,-2.913,-3.9204,-3.0123,-1.9022,-22.557,-20.382,-17.993,-14.341,-11.019,-6.9581,-7.8314,-3.5046,1.7844,16.48
-4.697,-2.6778,-2.4499,-2.4529,-2.4612,-2.4568,-1.5841,-2.0053,-2.0925,-2.1201,-2.469,-2.5056,-2.4792,-2.6085,-2.4949,-2.3551,6.8584,2.359,1.5028,1.163,-2.5936,-2.8479,-2.6518,-3.5646,-2.7423,-1.7303,-21.403,-19.372,-17.14,-13.649,-10.514,-6.656,-7.3497,-3.2202,1.8613,16.179
-4.596,-2.3185,-2.2169,-2.2182,-2.2219,-2.22,-1.8073,-2.0042,-2.0449,-2.0578,-2.2259,-2.2432,-2.2307,-2.2927,-2.2383,-2.171,6.0597,2.1067,1.3545,1.0559,-2.3446,-2.5708,-2.3964,-3.2174,-2.4783,-1.5625,-20.275,-18.383,-16.303,-12.972,-10.019,-6.3597,-6.8785,-2.942,1.9354,15.879
-4.4949,-1.9838,-1.9887,-1.9886,-1.9885,-1.9886,-2.0096,-1.9997,-1.9976,-1.997,-1.9882,-1.9874,-1.988,-1.9848,-1.9876,-1.9911,5.3015,1.8641,1.2101,0.95043,-2.1013,-2.3005,-2.1469,-2.8788,-2.2203,-1.3987,-19.173,-17.414,-15.481,-12.308,-9.5325,-6.0691,-6.4179,-2.67,2.0067,15.582
-4.3939,-1.6737,-1.7654,-1.7642,-1.7608,-1.7626,-2.1912,-1.9919,-1.9506,-1.9376,-1.756,-1.738,-1.751,-1.685,-1.7428,-1.8155,4.5839,1.6314,1.0696,0.84662,-1.8634,-2.0369,-1.9031,-2.5487,-1.9684,-1.2389,-18.096,-16.466,-14.675,-11.659,-9.0558,-5.7841,-5.9679,-2.4042,2.0752,15.287
-4.2929,-1.3882,-1.5469,-1.5448,-1.539,-1.5421,-2.3519,-1.9807,-1.9039,-1.8796,-1.5291,-1.4951,-1.5197,-1.3932,-1.5039,-1.644,3.9068,1.4085,0.93316,0.74447,-1.6311,-1.7802,-1.6652,-2.2271,-1.7224,-1.0832,-17.045,-15.539,-13.884,-11.023,-8.5883,-5.5049,-5.5285,-2.1446,2.1409,14.993
-4.1919,-1.1272,-1.3333,-1.3305,-1.323,-1.327,-2.4919,-1.9662,-1.8575,-1.823,-1.3076,-1.2587,-1.294,-1.1095,-1.2708,-1.4768,3.2703,1.1955,0.80067,0.64396,-1.4044,-1.5302,-1.4332,-1.9141,-1.4824,-0.93144,-16.019,-14.633,-13.109,-10.401,-8.1302,-5.2313,-5.0997,-1.8913,2.2039,14.702
-4.0909,-0.89077,-1.1245,-1.1214,-1.1128,-1.1174,-2.611,-1.9484,-1.8113,-1.7679,-1.0915,-1.0288,-1.0741,-0.83375,-1.0437,-1.3139,2.6743,0.99224,0.67216,0.54512,-1.1831,-1.2869,-1.2069,-1.6097,-1.2485,-0.78371,-15.019,-13.747,-12.35,-9.7938,-7.6814,-4.9635,-4.6815,-1.6441,2.264,14.413
-3.9899,-0.67892,-0.92053,-0.9173,-0.90847,-0.91316,-2.7093,-1.9273,-1.7654,-1.7142,-0.88089,-0.80539,-0.85996,-0.56608,-0.82248,-1.1551,2.1189,0.79881,0.54763,0.44792,-0.96746,-1.0505,-0.98647,-1.3138,-1.0205,-0.64,-14.044,-12.882,-11.606,-9.2002,-7.242,-4.7013,-4.2738,-1.4031,2.3213,14.126
-3.8889,-0.49164,-0.72142,-0.71834,-0.70995,-0.7144,-2.7868,-1.9028,-1.7198,-1.6619,-0.67565,-0.58847,-0.65147,-0.30645,-0.60714,-1.0006,1.6039,0.6152,0.42706,0.35238,-0.75732,-0.82086,-0.77186,-1.0264,-0.79853,-0.50031,-13.094,-12.038,-10.877,-8.6206,-6.8118,-4.4448,-3.8768,-1.1683,2.3759,13.841
-3.7879,-0.32893,-0.52714,-0.52448,-0.51725,-0.52109,-2.8435,-1.875,-1.6745,-1.6111,-0.47581,-0.37804,-0.4487,-0.054857,-0.3977,-0.85035,1.1296,0.44142,0.31047,0.2585,-0.55272,-0.59799,-0.56308,-0.74764,-0.58257,-0.36463,-12.17,-11.215,-10.164,-8.0549,-6.391,-4.1941,-3.4903,-0.93978,2.4276,13.558
-3.6869,-0.19079,-0.3377,-0.33573,-0.33037,-0.33322,-2.8794,-1.8438,-1.6295,-1.5617,-0.28138,-0.17409,-0.25163,0.1887,-0.19416,-0.7043,0.69573,0.27745,0.19786,0.16627,-0.35366,-0.3819,-0.36012,-0.4774,-0.37261,-0.23298,-11.272,-10.412,-9.4669,-7.5033,-5.9794,-3.949,-3.1144,-0.71742,2.4766,13.278
-3.5859,-0.077218,-0.1531,-0.15209,-0.14932,-0.15079,-2.8945,-1.8094,-1.5848,-1.5137,-0.092353,0.023358,-0.060266,0.42422,0.0034954,-0.56249,0.30243,0.1233,0.089219,0.07569,-0.16014,-0.17259,-0.16299,-0.21571,-0.16865,-0.10534,-10.399,-9.6302,-8.7851,-6.9656,-5.5772,-3.7096,-2.7492,-0.50127,2.5227,12.999
-3.4848,0.011784,0.026655,0.026456,0.025913,0.026201,-2.8887,-1.7716,-1.5404,-1.4672,0.091263,0.21432,0.12539,0.65171,0.19525,-0.42491,-0.050329,-0.021023,-0.015447,-0.013233,0.027844,0.029948,0.028325,0.037425,0.029311,0.018287,-9.552,-8.8691,-8.1188,-6.4418,-5.1844,-3.4759,-2.3945,-0.29132,2.5661,12.722
-3.3838,0.076217,0.20157,0.1999,0.19532,0.19775,-2.8622,-1.7304,-1.4962,-1.4221,0.26947,0.39879,0.30533,0.87115,0.38111,-0.29155,-0.36255,-0.15553,-0.11614,-0.1005,0.21028,0.2257,0.21381,0.28201,0.22127,0.13789,-8.7302,-8.1288,-7.468,-5.9321,-4.8008,-3.2479,-2.0504,-0.087578,2.6067,12.448
-3.2828,0.11608,0.37166,0.36823,0.3589,0.36385,-2.8148,-1.686,-1.4523,-1.3784,0.44227,0.57677,0.47957,1.0826,0.56107,-0.16243,-0.63423,-0.28022,-0.21286,-0.18612,0.38718,0.41467,0.39348,0.51804,0.40723,0.25348,-7.9339,-7.4093,-6.8328,-5.4364,-4.4265,-3.0256,-1.7168,0.10996,2.6444,12.175
-3.1818,0.13137,0.5369,0.53146,0.51665,0.52452,-2.7467,-1.6382,-1.4087,-1.3361,0.60966,0.74826,0.6481,1.2859,0.73514,-0.037533,-0.86537,-0.39509,-0.3056,-0.27008,0.55855,0.59687,0.56732,0.74553,0.58718,0.36505,-7.1631,-6.7105,-6.2132,-4.9546,-4.0616,-2.8089,-1.3939,0.30129,2.6794,11.905
-3.0808,0.1221,0.6973,0.68959,0.66859,0.67974,-2.6577,-1.587,-1.3654,-1.2953,0.77165,0.91326,0.81092,1.4813,0.90332,0.083131,-1.056,-0.50013,-0.39437,-0.35238,0.72437,0.77228,0.73533,0.96446,0.76114,0.4726,-6.4179,-6.0325,-5.6091,-4.4868,-3.706,-2.598,-1.0816,0.48642,2.7116,11.637
-2.9798,0.088256,0.85286,0.84261,0.81469,0.82952,-2.5479,-1.5326,-1.3224,-1.2559,0.92822,1.0718,0.96803,1.6686,1.0656,0.19957,-1.206,-0.59536,-0.47916,-0.43304,0.88465,0.94091,0.89752,1.1748,0.92909,0.57614,-5.6981,-5.3752,-5.0205,-4.033,-3.3597,-2.3928,-0.77982,0.66534,2.7409,11.371
-2.8788,0.029842,1.0036,0.99053,0.95498,0.97386,-2.4173,-1.4748,-1.2797,-1.218,1.0794,1.2238,1.1194,1.8478,1.222,0.31177,-1.3156,-0.68077,-0.55998,-0.51204,1.0394,1.1028,1.0539,1.3767,1.091,0.67565,-5.0038,-4.7387,-4.4475,-3.5931,-3.0227,-2.1932,-0.48866,0.83805,2.7675,11.106
-2.7778,-0.05314,1.1495,1.1334,1.0894,1.1128,-2.2659,-1.4137,-1.2373,-1.1814,1.2252,1.3693,1.2651,2.0191,1.3725,0.41974,-1.3845,-0.75636,-0.63683,-0.58938,1.1886,1.2578,1.2044,1.5699,1.247,0.77115,-4.3351,-4.123,-3.89,-3.1673,-2.6951,-1.9994,-0.20809,1.0046,2.7913,10.844
-2.6768,-0.16069,1.2905,1.2711,1.2181,1.2462,-2.0937,-1.3492,-1.1951,-1.1463,1.3655,1.5084,1.4051,2.1822,1.517,0.52349,-1.413,-0.82213,-0.7097,-0.66507,1.3322,1.4061,1.3492,1.7547,1.3969,0.86263,-3.6918,-3.528,-3.3481,-2.7554,-2.3768,-1.8112,0.061894,1.1649,2.8123,10.584
-2.5758,-0.29281,1.4267,1.4037,1.3409,1.3742,-1.9007,-1.2814,-1.1532,-1.1127,1.5005,1.6409,1.5394,2.3374,1.6557,0.623,-1.4009,-0.87808,-0.77859,-0.73911,1.4704,1.5476,1.4881,1.9308,1.5409,0.9501,-3.0741,-2.9538,-2.8217,-2.3575,-2.0677,-1.6288,0.32129,1.319,2.8305,10.326
-2.4747,-0.4495,1.5581,1.5312,1.4579,1.4968,-1.6869,-1.2103,-1.1117,-1.0804,1.63,1.767,1.668,2.4845,1.7885,0.71828,-1.3483,-0.92421,-0.84352,-0.81149,1.6029,1.6824,1.6211,2.0985,1.6788,1.0335,-2.4818,-2.4004,-2.3108,-1.9735,-1.768,-1.452,0.5701,1.4669,2.8459,10.071
-2.3737,-0.63076,1.6846,1.6536,1.569,1.6139,-1.4522,-1.1358,-1.0704,-1.0496,1.7541,1.8865,1.7908,2.6236,1.9154,0.80934,-1.2551,-0.96052,-0.90447,-0.88222,1.73,1.8103,1.7484,2.2575,1.8108,1.113,-1.9151,-1.8677,-1.8155,-1.6036,-1.4777,-1.2809,0.80831,1.6085,2.8585,9.8168
-2.2727,-0.83659,1.8063,1.7709,1.6744,1.7256,-1.1968,-1.0581,-1.0294,-1.0203,1.8728,1.9996,1.908,2.7546,2.0365,0.89616,-1.1214,-0.98701,-0.96144,-0.95129,1.8515,1.9315,1.8698,2.408,1.9367,1.1884,-1.3739,-1.3557,-1.3358,-1.2476,-1.1966,-1.1155,1.0359,1.744,2.8683,9.5651
-2.1717,-1.067,1.9231,1.8831,1.7739,1.8319,-0.92055,-0.97695,-0.98863,-0.99232,1.9862,2.1062,2.0194,2.8776,2.1516,0.97875,-0.94712,-1.0037,-1.0144,-1.0187,1.9675,2.0459,1.9854,2.55,2.0567,1.2598,-0.85817,-0.86456,-0.87159,-0.90565,-0.92485,-0.95586,1.253,1.8733,2.8753,9.3154
-2.0707,-1.322,2.0351,1.9902,1.8676,1.9327,-0.62349,-0.89251,-0.94819,-0.96581,2.0941,2.2063,2.1252,2.9926,2.2608,1.0571,-0.73233,-1.0105,-1.0635,-1.0845,2.0779,2.1535,2.0952,2.6834,2.1706,1.3272,-0.36797,-0.39415,-0.42293,-0.57765,-0.66243,-0.80187,1.4594,1.9964,2.8796,9.0679
-1.9697,-1.6015,2.1423,2.0921,1.9554,2.028,-0.30562,-0.80474,-0.90803,-0.94073,2.1966,2.2999,2.2252,3.0995,2.3641,1.1312,-0.477,-1.0076,-1.1085,-1.1486,2.1828,2.2543,2.1991,2.8083,2.2786,1.3905,0.096731,0.055496,0.010189,-0.26362,-0.40932,-0.65357,1.6553,2.1133,2.881,8.8224
-1.8687,-1.9056,2.2446,2.189,2.0375,2.118,0.033067,-0.71363,-0.86817,-0.91709,2.2937,2.387,2.3195,3.1984,2.4615,1.2012,-0.18114,-0.99477,-1.1496,-1.211,2.2821,2.3484,2.2973,2.9246,2.3805,1.4499,0.53592,0.48439,0.42776,0.036422,-0.16553,-0.51096,1.8406,2.2239,2.8796,8.579
-1.7677,-2.2343,2.3421,2.2808,2.1137,2.2024,0.39256,-0.6192,-0.82858,-0.89487,2.3853,2.4676,2.4082,3.2893,2.5531,1.2668,0.15527,-0.97216,-1.1867,-1.2718,2.3759,2.4357,2.3896,3.0324,2.4764,1.5052,0.9496,0.89251,0.82979,0.32249,0.068936,-0.37404,2.0153,2.3284,2.8754,8.3377
-1.6667,-2.5875,2.4348,2.3675,2.1841,2.2815,0.77286,-0.52143,-0.78929,-0.87408,2.4716,2.5418,2.4911,3.3721,2.6387,1.3283,0.53222,-0.93973,-1.2198,-1.331,2.4642,2.5161,2.4761,3.1316,2.5664,1.5565,1.3378,1.2799,1.2163,0.59457,0.29409,-0.24282,2.1793,2.4266,2.8685,8.0984
-1.5657,-2.9653,2.5226,2.4491,2.2487,2.3551,1.174,-0.42033,-0.75028,-0.85473,2.5525,2.6094,2.5683,3.4469,2.7184,1.3855,0.9497,-0.89749,-1.249,-1.3885,2.5469,2.5899,2.5567,3.2222,2.6503,1.6038,1.7004,1.6465,1.5872,0.85268,0.50992,-0.11729,2.3329,2.5187,2.8587,7.8613
-1.4646,-3.3677,2.6056,2.5255,2.3074,2.4232,1.5959,-0.3159,-0.71155,-0.83681,2.6279,2.6706,2.6398,3.5136,2.7923,1.4385,1.4077,-0.84542,-1.2742,-1.4443,2.6241,2.6568,2.6315,3.3043,2.7282,1.647,2.0376,1.9923,1.9426,1.0968,0.71643,0.00254,2.4758,2.6045,2.8462,7.6262
-1.3636,-3.7947,2.6837,2.5969,2.3603,2.486,2.0386,-0.20814,-0.67312,-0.82031,2.698,2.7252,2.7055,3.5723,2.8602,1.4872,1.9063,-0.78353,-1.2954,-1.4985,2.6957,2.7169,2.7006,3.3779,2.8002,1.6863,2.3493,2.3174,2.2824,1.327,0.91363,0.11668,2.6081,2.6842,2.8308,7.3931
-1.2626,-4.2462,2.757,2.6631,2.4074,2.5432,2.5022,-0.097047,-0.63496,-0.80525,2.7626,2.7734,2.7656,3.623,2.9223,1.5317,2.4454,-0.71182,-1.3126,-1.5511,2.7618,2.7703,2.7637,3.4429,2.8661,1.7215,2.6354,2.6217,2.6067,1.5431,1.1015,0.22513,2.7298,2.7576,2.8127,7.1622
-1.1616,-4.7223,2.8254,2.7243,2.4487,2.5951,2.9865,0.017376,-0.5971,-0.79162,2.8219,2.8151,2.82,3.6656,2.9784,1.572,3.025,-0.6303,-1.3258,-1.6019,2.8224,2.8169,2.8211,3.4993,2.926,1.7528,2.896,2.9053,2.9155,1.7453,1.2801,0.32788,2.841,2.8248,2.7917,6.9333
-1.0606,-5.2229,2.8891,2.7804,2.4841,2.6414,3.4917,0.13513,-0.55952,-0.77942,2.8757,2.8503,2.8686,3.7002,3.0287,1.6081,3.6452,-0.53895,-1.3351,-1.6512,2.8774,2.8567,2.8727,3.5472,2.98,1.78,3.1312,3.1681,3.2087,1.9335,1.4493,0.42495,2.9416,2.8858,2.768,6.7065
-0.9596,-5.7482,2.9478,2.8313,2.5138,2.6824,4.0176,0.25622,-0.52222,-0.76866,2.9241,2.879,2.9116,3.7268,3.0731,1.6399,4.3059,-0.43778,-1.3404,-1.6987,2.9269,2.8897,2.9184,3.5866,3.0279,1.8031,3.3408,3.4102,3.4864,2.1078,1.6092,0.51631,3.0315,2.9407,2.7414,6.4818
-0.85859,-6.298,3.0018,2.8772,2.5376,2.7179,4.5644,0.38063,-0.48522,-0.75932,2.9671,2.9012,2.9488,3.7453,3.1115,1.6675,5.0072,-0.3268,-1.3418,-1.7446,2.9708,2.916,2.9583,3.6174,3.0698,1.8223,3.5249,3.6314,3.7485,2.268,1.7598,0.60199,3.1109,2.9893,2.7121,6.2591
-0.75758,-6.8723,3.0509,2.9179,2.5555,2.748,5.132,0.50838,-0.44849,-0.75141,3.0047,2.9169,2.9804,3.7558,3.1441,1.6909,5.749,-0.20599,-1.3391,-1.7889,3.0092,2.9355,2.9923,3.6396,3.1058,1.8375,3.6835,3.832,3.9951,2.4143,1.9011,0.68197,3.1797,3.0317,2.68,6.0386
-0.65657,-7.4713,3.0951,2.9535,2.5677,2.7726,5.7204,0.63946,-0.41206,-0.74494,3.0369,2.9261,3.0062,3.7582,3.1708,1.71,6.5313,-0.075365,-1.3325,-1.8315,3.0421,2.9482,3.0206,3.6533,3.1357,1.8486,3.8166,4.0117,4.2261,2.5466,2.0331,0.75626,3.2379,3.0679,2.6451,5.8201
-0.55556,-8.0948,3.1345,2.9841,2.574,2.7918,6.3296,0.77387,-0.37591,-0.73989,3.0637,2.9289,3.0263,3.7526,3.1916,1.7249,7.3542,0.065081,-1.3219,-1.8725,3.0694,2.9541,3.043,3.6585,3.1596,1.8557,3.9242,4.1707,4.4416,2.6649,2.1557,0.82485,3.2855,3.0979,2.6073,5.6036
-0.45455,-8.7428,3.1691,3.0095,2.5745,2.8055,6.9596,0.91162,-0.34004,-0.73628,3.0851,2.9251,3.0407,3.739,3.2064,1.7356,8.2176,0.21535,-1.3074,-1.9118,3.0912,2.9532,3.0596,3.655,3.1775,1.8588,4.0063,4.309,4.6415,2.7692,2.269,0.88776,3.3226,3.1217,2.5668,5.3893
-0.35354,-9.4155,3.1988,3.0298,2.5692,2.8138,7.6104,1.0527,-0.30446,-0.7341,3.1011,2.9149,3.0494,3.7174,3.2154,1.7421,9.1216,0.37543,-1.2888,-1.9494,3.1074,2.9456,3.0704,3.6431,3.1894,1.8579,4.0629,4.4264,4.8259,2.8596,2.3731,0.94496,3.349,3.1392,2.5235,5.177
-0.25253,-10.113,3.2237,3.045,2.5581,2.8167,8.2821,1.1971,-0.26917,-0.73335,3.1117,2.8981,3.0524,3.6877,3.2185,1.7443,10.066,0.54534,-1.2663,-1.9854,3.1181,2.9311,3.0753,3.6226,3.1954,1.8529,4.0939,4.5232,4.9948,2.9359,2.4677,0.99648,3.3648,3.1506,2.4774,4.9668
-0.15152,-10.834,3.2438,3.0552,2.5411,2.8141,8.9745,1.3448,-0.23416,-0.73403,3.1168,2.8749,3.0497,3.6499,3.2157,1.7423,11.051,0.72506,-1.2398,-2.0197,3.1233,2.9099,3.0744,3.5935,3.1953,1.844,4.0995,4.5991,5.1481,2.9983,2.5531,1.0423,3.3701,3.1558,2.4285,4.7587
-0.050505,-11.581,3.259,3.0602,2.5183,2.8061,9.6877,1.4959,-0.19944,-0.73614,3.1166,2.8452,3.0413,3.6041,3.207,1.736,12.077,0.9146,-1.2094,-2.0524,3.1229,2.8819,3.0677,3.5559,3.1892,1.831,4.0795,4.6543,5.2858,3.0467,2.6292,1.0824,3.3648,3.1548,2.3768,4.5526
0.050505,-12.352,3.2694,3.0601,2.4897,2.7926,10.422,1.6503,-0.165,-0.73968,3.1109,2.809,3.0272,3.5503,3.1924,1.7256,13.143,1.114,-1.1749,-2.0835,3.117,2.8472,3.0552,3.5097,3.1771,1.814,4.0341,4.6887,5.408,3.0812,2.6959,1.1169,3.3489,3.1475,2.3223,4.3487
0.15152,-13.147,3.2749,3.0549,2.4552,2.7737,11.177,1.808,-0.13086,-0.74465,3.0998,2.7663,3.0074,3.4885,3.172,1.7109,14.249,1.3232,-1.1365,-2.1128,3.1055,2.8056,3.0369,3.455,3.159,1.793,3.9631,4.7024,5.5147,3.1016,2.7533,1.1456,3.3224,3.1341,2.265,4.1468
0.25253,-13.967,3.2757,3.0446,2.415,2.7493,11.952,1.9691,-0.096992,-0.75105,3.0834,2.7171,2.9818,3.4186,3.1456,1.692,15.397,1.5422,-1.0941,-2.1406,3.0885,2.7573,3.0127,3.3917,3.135,1.768,3.8667,4.6953,5.6058,3.1081,2.8014,1.1687,3.2853,3.1144,2.205,3.9469
0.35354,-14.812,3.2715,3.0292,2.3689,2.7195,12.749,2.1335,-0.063415,-0.75889,3.0615,2.6615,2.9506,3.3407,3.1133,1.6688,16.584,1.771,-1.0478,-2.1666,3.066,2.7022,2.9827,3.3199,3.1049,1.7389,3.7447,4.6675,5.6814,3.1006,2.8402,1.186,3.2376,3.0886,2.1421,3.7492
0.45455,-15.681,3.2625,3.0087,2.317,2.6843,13.566,2.3012,-0.030123,-0.76815,3.0342,2.5993,2.9136,3.2547,3.0751,1.6414,17.813,2.0096,-0.99745,-2.191,3.0379,2.6403,2.9469,3.2395,3.0688,1.7059,3.5972,4.6189,5.7415,3.0791,2.8697,1.1977,3.1793,3.0565,2.0764,3.5535
0.55556,-16.575,3.2487,2.9831,2.2592,2.6436,14.404,2.4723,0.0028827,-0.77885,3.0015,2.5306,2.8709,3.1607,3.031,1.6098,19.081,2.2581,-0.94314,-2.2138,3.0043,2.5716,2.9053,3.1506,3.0267,1.6688,3.4242,4.5495,5.7859,3.0437,2.8898,1.2036,3.1105,3.0183,2.0079,3.3599
0.65657,-17.493,3.2301,2.9524,2.1957,2.5975,15.263,2.6466,0.035602,-0.79098,2.9634,2.4555,2.8226,3.0587,2.9811,1.5739,20.391,2.5164,-0.88486,-2.2349,2.9651,2.4962,2.8578,3.0531,2.9786,1.6277,3.2257,4.4594,5.8149,2.9942,2.9006,1.2039,3.031,2.9738,1.9367,3.1684
0.75758,-18.436,3.2066,2.9166,2.1263,2.5459,16.143,2.8244,0.068036,-0.80454,2.9199,2.3739,2.7685,2.9486,2.9252,1.5338,21.741,2.7845,-0.8226,-2.2544,2.9204,2.4139,2.8045,2.9471,2.9245,1.5826,3.0017,4.3485,5.8283,2.9308,2.9021,1.1985,2.941,2.9231,1.8626,2.9789
0.85859,-19.404,3.1782,2.8756,2.0511,2.4889,17.043,3.0054,0.10018,-0.81953,2.871,2.2857,2.7087,2.8305,2.8635,1.4895,23.131,3.0624,-0.75637,-2.2722,2.8702,2.3249,2.7454,2.8325,2.8644,1.5334,2.7522,4.2168,5.8261,2.8534,2.8943,1.1874,2.8403,2.8663,1.7858,2.7916
0.9596,-20.396,3.1451,2.8296,1.97,2.4265,17.965,3.1898,0.13205,-0.83595,2.8166,2.1911,2.6432,2.7044,2.7958,1.441,24.562,3.3501,-0.68617,-2.2883,2.8144,2.2291,2.6804,2.7094,2.7983,1.4803,2.4772,4.0644,5.8085,2.762,2.8772,1.1706,2.7291,2.8032,1.7061,2.6063
1.0606,-21.412,3.107,2.7785,1.8832,2.3586,18.907,3.3775,0.16362,-0.8538,2.7569,2.09,2.572,2.5702,2.7223,1.3882,26.034,3.6477,-0.61199,-2.3028,2.7531,2.1266,2.6097,2.5777,2.7262,1.4231,2.1766,3.8913,5.7752,2.6567,2.8508,1.1481,2.6073,2.7339,1.6236,2.4231
1.1616,-22.453,3.0642,2.7223,1.7905,2.2853,19.87,3.5685,0.19491,-0.87308,2.6918,1.9824,2.4951,2.428,2.6428,1.3312,27.546,3.9551,-0.53384,-2.3156,2.6862,2.0172,2.5331,2.4374,2.6481,1.3619,1.8506,3.6973,5.7264,2.5373,2.815,1.1199,2.4749,2.6584,1.5384,2.2419
1.2626,-23.519,3.0165,2.6609,1.692,2.2065,20.854,3.7629,0.22592,-0.8938,2.6212,1.8683,2.4124,2.2777,2.5575,1.27,29.098,4.2723,-0.45171,-2.3268,2.6138,1.9011,2.4507,2.2887,2.564,1.2967,1.499,3.4826,5.6621,2.404,2.7699,1.086,2.332,2.5767,1.4504,2.0628
1.3636,-24.609,2.964,2.5945,1.5876,2.1223,21.858,3.9606,0.25664,-0.91594,2.5453,1.7477,2.3241,2.1194,2.4662,1.2045,30.691,4.5993,-0.36561,-2.3363,2.5359,1.7782,2.3625,2.1313,2.4739,1.2275,1.122,3.2472,5.5822,2.2567,2.7155,1.0464,2.1784,2.4888,1.3595,1.8858
1.4646,-25.724,2.9066,2.523,1.4775,2.0327,22.884,4.1617,0.28707,-0.93952,2.4639,1.6207,2.2301,1.9531,2.3691,1.1348,32.325,4.9361,-0.27553,-2.3442,2.4524,1.6485,2.2684,1.9654,2.3778,1.1543,0.71942,2.991,5.4868,2.0954,2.6518,1.0012,2.0142,2.3947,1.2659,1.7109
1.5657,-26.864,2.8444,2.4463,1.3615,1.9376,23.93,4.366,0.31721,-0.96452,2.3771,1.4871,2.1303,1.7787,2.2661,1.0609,33.999,5.2828,-0.18148,-2.3504,2.3634,1.512,2.1685,1.791,2.2757,1.077,0.29135,2.714,5.3759,1.9202,2.5787,0.9502,1.8395,2.2944,1.1695,1.5381
1.6667,-28.028,2.7773,2.3646,1.2397,1.837,24.997,4.5737,0.34708,-0.99096,2.2849,1.3471,2.0249,1.5963,2.1572,0.98277,35.714,5.6393,-0.083459,-2.355,2.2688,1.3688,2.0628,1.608,2.1676,0.99573,-0.16222,2.4162,5.2494,1.7309,2.4964,0.89354,1.6541,2.1878,1.0702,1.3673
1.7677,-29.216,2.7054,2.2777,1.1121,1.7311,26.085,4.7848,0.37665,-1.0188,2.1873,1.2005,1.9137,1.4059,2.0423,0.90039,37.469,6.0056,0.018539,-2.3579,2.1687,1.2187,1.9513,1.4164,2.0535,0.91044,-0.64131,2.0977,5.1073,1.5277,2.4047,0.83119,1.4582,2.0751,0.96823,1.1986
1.8687,-30.43,2.6287,2.1858,0.97861,1.6196,27.193,4.9991,0.40594,-1.0481,2.0843,1.0475,1.7968,1.2074,1.9216,0.81378,39.265,6.3817,0.12451,-2.3592,2.0631,1.0619,1.8339,1.2163,1.9334,0.82113,-1.1459,1.7585,4.9497,1.3105,2.3037,0.76315,1.2517,1.9562,0.86341,1.032
1.9697,-31.667,2.5472,2.0887,0.83933,1.5028,28.323,5.2168,0.43494,-1.0789,1.9759,0.88798,1.6743,1.0009,1.795,0.72294,41.101,6.7676,0.23446,-2.3588,1.9519,0.89834,1.7108,1.0077,1.8073,0.72781,-1.676,1.3985,4.7766,1.0794,2.1934,0.68941,1.0346,1.8311,0.7558,0.86741
2.0707,-32.93,2.4607,1.9865,0.69423,1.3805,29.473,5.4378,0.46366,-1.111,1.8621,0.72196,1.546,0.78635,1.6625,0.62786,42.978,7.1634,0.34838,-2.3567,1.8352,0.72797,1.5818,0.7905,1.6752,0.63046,-2.2316,1.0177,4.5879,0.8342,2.0737,0.60998,0.8069,1.6997,0.6454,0.70494
2.1717,-34.217,2.3695,1.8793,0.5433,1.2527,30.644,5.6622,0.49209,-1.1446,1.7429,0.54946,1.412,0.56376,1.5241,0.52856,44.896,7.569,0.46628,-2.353,1.7129,0.55082,1.447,0.56474,1.5371,0.5291,-2.8127,0.61615,4.3836,0.57506,1.9448,0.52485,0.56862,1.5622,0.5322,0.54454
2.2727,-35.528,2.2734,1.7669,0.38655,1.1196,31.836,5.8899,0.52024,-1.1796,1.6183,0.37047,1.2723,0.33314,1.3798,0.42503,46.854,7.9844,0.58815,-2.3476,1.5852,0.36689,1.3063,0.33044,1.393,0.42372,-3.4193,0.19385,4.1639,0.30195,1.8065,0.43404,0.31975,1.4184,0.4162,0.38622
2.3737,-36.864,2.1725,1.6494,0.22398,0.98093,33.049,6.1209,0.5481,-1.2161,1.4882,0.18499,1.1269,0.094478,1.2296,0.31727,48.852,8.4096,0.71399,-2.3406,1.4518,0.17618,1.1598,0.087583,1.2429,0.31433,-4.0515,-0.24921,3.9285,0.014856,1.6589,0.33753,0.060286,1.2685,0.29741,0.22997
2.4747,-38.225,2.0667,1.5268,0.055579,0.83687,34.282,6.3552,0.57567,-1.254,1.3528,-0.0069829,0.97573,-0.15222,1.0736,0.20528,50.891,8.8446,0.84381,-2.332,1.3129,-0.021314,1.0075,-0.16382,1.0868,0.20091,-4.7091,-0.71303,3.6777,-0.28622,1.502,0.23532,-0.20976,1.1123,0.17582,0.075794
2.5758,-39.61,1.9561,1.3992,-0.11864,0.68736,35.536,6.5929,0.60296,-1.2933,1.212,-0.20545,0.81891,-0.40696,0.91157,0.089054,52.971,9.2895,0.9776,-2.3216,1.1685,-0.22558,0.84943,-0.42378,0.92465,0.083479,-5.3922,-1.1976,3.4113,-0.60127,1.3358,0.12743,-0.4904,0.94994,0.051435,-0.076305
2.6768,-41.019,1.8407,1.2664,-0.29869,0.53241,36.811,6.8339,0.62996,-1.334,1.0657,-0.4104,0.65637,-0.66973,0.74369,-0.031399,55.091,9.7442,1.1154,-2.3097,1.0186,-0.43663,0.68549,-0.69229,0.75654,-0.03797,-6.1009,-1.703,3.1293,-0.9303,1.1603,0.013836,-0.78163,0.78137,-0.075745,-0.22633
2.7778,-42.454,1.7204,1.1285,-0.48456,0.37202,38.107,7.0783,0.65667,-1.3762,0.91402,-0.62184,0.48813,-0.94054,0.56992,-0.15608,57.252,10.209,1.2571,-2.296,0.86306,-0.65447,0.51572,-0.96936,0.58242,-0.16344,-6.8351,-2.2291,2.8318,-1.2733,0.97539,-0.10545,-1.0834,0.60659,-0.20572,-0.37428
2.8788,-43.913,1.5953,0.98548,-0.67626,0.20618,39.424,7.326,0.6831,-1.4198,0.75695,-0.83978,0.31418,-1.2194,0.39025,-0.28499,59.453,10.683,1.4028,-2.2807,0.70202,-0.87908,0.34013,-1.255,0.40231,-0.29292,-7.5947,-2.7759,2.5188,-1.6303,0.78121,-0.23042,-1.3958,0.42561,-0.33849,-0.52015
2.9798,-45.396,1.4653,0.83738,-0.87378,0.034908,40.762,7.577,0.70925,-1.4649,0.59447,-1.0642,0.13452,-1.5063,0.20468,-0.41814,61.695,11.167,1.5525,-2.2638,0.53545,-1.1105,0.15872,-1.5491,0.21619,-0.42642,-8.3799,-3.3436,2.1902,-2.0013,0.57771,-0.36109,-1.7188,0.23842,-0.47406,-0.66395
3.0808,-46.904,1.3305,0.68418,-1.0771,-0.14181,42.12,7.8313,0.73511,-1.5113,0.42658,-1.2951,-0.050848,-1.8012,0.013223,-0.55551,63.977,11.661,1.7062,-2.2452,0.36333,-1.3486,-0.028516,-1.8519,0.024071,-0.56394,-9.1906,-3.9319,1.846,-2.3862,0.36489,-0.49746,-2.0524,0.04503,-0.61242,-0.80567
3.1818,-48.437,1.1909,0.52588,-1.2863,-0.32397,43.499,8.089,0.76068,-1.5592,0.25328,-1.5325,-0.24192,-2.1041,-0.18413,-0.69711,66.3,12.165,1.8638,-2.225,0.18567,-1.5936,-0.22158,-2.1631,-0.17405,-0.70548,-10.027,-4.5411,1.4863,-2.7851,0.14275,-0.63951,-2.3966,-0.15457,-0.75358,-0.94532
3.2828,-49.994,1.0464,0.36247,-1.5013,-0.51157,44.899,8.35,0.78596,-1.6086,0.074571,-1.7764,-0.43871,-2.4151,-0.38738,-0.84295,68.663,12.678,2.0254,-2.2031,0.0024731,-1.8453,-0.42046,-2.4829,-0.37817,-0.85104,-10.888,-5.171,1.1111,-3.1981,-0.088708,-0.78726,-2.7513,-0.36037,-0.89753,-1.0829
3.3838,-51.575,0.89707,0.19396,-1.7221,-0.70461,46.32,8.6143,0.81096,-1.6593,-0.10954,-2.0268,-0.6412,-2.7342,-0.59653,-0.99301,71.067,13.202,2.191,-2.1795,-0.18626,-2.1038,-0.62517,-2.8113,-0.58829,-1.0006,-11.776,-5.8217,0.72034,-3.6249,-0.32948,-0.94071,-3.1167,-0.57238,-1.0443,-1.2184
3.4848,-53.182,0.74291,0.02034,-1.9487,-0.90309,47.761,8.882,0.83568,-1.7115,-0.29906,-2.2837,-0.8494,-3.0612,-0.81157,-1.1473,73.511,13.735,2.3606,-2.1543,-0.38054,-2.3691,-0.8357,-3.1482,-0.80442,-1.1542,-12.688,-6.4931,0.31403,-4.0658,-0.57958,-1.0998,-3.4926,-0.79059,-1.1938,-1.3518
3.5859,-54.813,0.58391,-0.15838,-2.1812,-1.107,49.224,9.153,0.86011,-1.7652,-0.49399,-2.547,-1.0633,-3.3963,-1.0325,-1.3058,75.996,14.278,2.5341,-2.1274,-0.58036,-2.6412,-1.0521,-3.4937,-1.0265,-1.3118,-13.627,-7.1853,-0.10784,-4.5207,-0.83899,-1.2647,-3.8792,-1.015,-1.3462,-1.4832
3.6869,-56.468,0.42007,-0.3422,-2.4195,-1.3164,50.707,9.4273,0.88425,-1.8202,-0.69433,-2.8169,-1.2829,-3.7395,-1.2593,-1.4686,78.522,14.831,2.7116,-2.0989,-0.78572,-2.92,-1.2742,-3.8477,-1.2547,-1.4734,-14.59,-7.8982,-0.54525,-4.9895,-1.1077,-1.4352,-4.2763,-1.2456,-1.5013,-1.6124
3.7879,-58.148,0.2514,-0.53113,-2.6636,-1.5312,52.211,9.7049,0.90811,-1.8767,-0.90008,-3.0933,-1.5082,-4.0907,-1.4921,-1.6356,81.088,15.394,2.8931,-2.0687,-0.99662,-3.2057,-1.5022,-4.2103,-1.4888,-1.6391,-15.58,-8.6319,-0.9982,-5.4723,-1.3858,-1.6114,-4.684,-1.4825,-1.6592,-1.7396
3.8889,-59.852,0.07788,-0.72516,-2.9135,-1.7514,53.736,9.9859,0.93168,-1.9346,-1.1112,-3.3761,-1.7393,-4.4499,-1.7307,-1.8068,83.695,15.966,3.0786,-2.0369,-1.2131,-3.4981,-1.7361,-4.5814,-1.7289,-1.8087,-16.594,-9.3864,-1.4667,-5.9691,-1.6731,-1.7933,-5.1023,-1.7255,-1.82,-1.8648
3.9899,-61.582,-0.10048,-0.9243,-3.1693,-1.9771,55.281,10.27,0.95496,-1.994,-1.3278,-3.6654,-1.976,-4.8171,-1.9752,-1.9822,86.342,16.549,3.268,-2.0034,-1.435,-3.7973,-1.9757,-4.9611,-1.9751,-1.9824,-17.635,-10.162,-1.9507,-6.4798,-1.9698,-1.9809,-5.5312,-1.9747,-1.9835,-1.9878
4.0909,-63.335,-0.28367,-1.1285,-3.4309,-2.2083,56.848,10.558,0.97796,-2.0548,-1.5498,-3.9612,-2.2185,-5.1924,-2.2256,-2.1619,89.029,17.141,3.4614,-1.9683,-1.6625,-4.1032,-2.2212,-5.3494,-2.2272,-2.1601,-18.7,-10.958,-2.4503,-7.0046,-2.2758,-2.1742,-5.9706,-2.2302,-2.1498,-2.1088
4.1919,-65.114,-0.4717,-1.3379,-3.6983,-2.4448,58.435,10.849,1.0007,-2.117,-1.7771,-4.2635,-2.4666,-5.5758,-2.482,-2.3458,91.758,17.743,3.6588,-1.9315,-1.8956,-4.416,-2.4725,-5.7461,-2.4853,-2.3418,-19.792,-11.774,-2.9655,-7.5433,-2.5911,-2.3732,-6.4207,-2.4918,-2.3189,-2.2277
4.2929,-66.916,-0.66458,-1.5523,-3.9715,-2.6869,60.043,11.143,1.0231,-2.1806,-2.0099,-4.5723,-2.7205,-5.9671,-2.7442,-2.5339,94.526,18.354,3.8602,-1.8931,-2.1342,-4.7355,-2.7296,-6.1515,-2.7495,-2.5276,-20.908,-12.612,-3.4961,-8.096,-2.9158,-2.5779,-6.8813,-2.7597,-2.4908,-2.3445
4.3939,-68.744,-0.86229,-1.7719,-4.2506,-2.9343,61.672,11.441,1.0452,-2.2457,-2.2481,-4.8876,-2.98,-6.3665,-3.0123,-2.7263,97.336,18.976,4.0655,-1.853,-2.3783,-5.0618,-2.9926,-6.5654,-3.0196,-2.7173,-22.051,-13.47,-4.0424,-8.6627,-3.2497,-2.7883,-7.3526,-3.0337,-2.6655,-2.4593
4.4949,-70.596,-1.0648,-1.9965,-4.5355,-3.1872,63.322,11.742,1.0671,-2.3122,-2.4917,-5.2094,-3.2453,-6.774,-3.2863,-2.9229,100.19,19.608,4.2748,-1.8112,-2.628,-5.3949,-3.2613,-6.9878,-3.2957,-2.9111,-23.218,-14.349,-4.6041,-9.2434,-3.593,-3.0043,-7.8344,-3.314,-2.843,-2.5719
4.596,-72.472,-1.2722,-2.2263,-4.8262,-3.4456,64.992,12.046,1.0887,-2.3801,-2.7407,-5.5377,-3.5163,-7.1894,-3.5662,-3.1237,103.08,20.249,4.4881,-1.7678,-2.8832,-5.7348,-3.5359,-7.4188,-3.5779,-3.1088,-24.412,-15.249,-5.1814,-9.838,-3.9456,-3.2261,-8.3268,-3.6005,-3.0233,-2.6825
4.697,-74.373,-1.4845,-2.4612,-5.1227,-3.7093,66.683,12.354,1.1099,-2.4495,-2.9951,-5.8724,-3.793,-7.6129,-3.8519,-3.3288,106.01,20.9,4.7053,-1.7228,-3.144,-6.0815,-3.8163,-7.8583,-3.866,-3.3106,-25.631,-16.17,-5.7743,-10.447,-4.3075,-3.4536,-8.8298,-3.8932,-3.2064,-2.791
4.798,-76.299,-1.7015,-2.7011,-5.4251,-3.9786,68.396,12.665,1.1309,-2.5203,-3.255,-6.2137,-4.0754,-8.0445,-4.1436,-3.5381,108.98,21.561,4.9266,-1.6761,-3.4103,-6.4349,-4.1026,-8.3064,-4.1601,-3.5165,-26.875,-17.111,-6.3827,-11.069,-4.6788,-3.6867,-9.3434,-4.192,-3.3923,-2.8975
4.899,-78.249,-1.9234,-2.9462,-5.7333,-4.2532,70.128,12.979,1.1517,-2.5925,-3.5202,-6.5614,-4.3635,-8.4841,-4.4412,-3.7516,111.99,22.231,5.1518,-1.6277,-3.6821,-6.7951,-4.3946,-8.7631,-4.4603,-3.7263,-28.145,-18.073,-7.0067,-11.706,-5.0593,-3.9256,-9.8676,-4.4971,-3.581,-3.0019
5,-80.224,-2.1502,-3.1964,-6.0473,-4.5333,71.882,13.297,1.1721,-2.6662,-3.7908,-6.9157,-4.6573,-8.9317,-4.7447,-3.9693,115.04,22.912,5.3809,-1.5777,-3.9595,-7.1621,-4.6925,-9.2283,-4.7664,-3.9402,-29.44,-19.056,-7.6462,-12.356,-5.4492,-4.1701,-10.402,-4.8084,-3.7725,-3.1042


==> solution_example_10.txt <==
x,f_fit,f_rwls
0,-8.4126e-28,1.0384e-270
0.002008,-2.1068e-27,2.1178e-06
0.0040161,-3.2211e-27,3.0878e-06
0.0060241,-4.0329e-27,3.1878e-06
0.0080321,-4.3911e-27,2.6959e-06
0.01004,-4.1443e-27,1.8899e-06
0.012048,-3.1413e-27,1.0477e-06
0.014056,-1.2309e-27,3.7598e-07
0.016064,1.7376e-27,-1.1295e-07
0.018072,5.8667e-27,-4.4011e-07
0.02008,1.117e-26,-6.265e-07
0.022088,1.7653e-26,-6.9312e-07
0.024096,2.5319e-26,-6.6094e-07
0.026104,3.4174e-26,-5.5096e-07
0.028112,4.4221e-26,-3.8418e-07
0.03012,5.5466e-26,-1.8158e-07
0.032129,6.7617e-26,3.5851e-08
0.034137,7.483e-26,2.4712e-07
0.036145,6.6318e-26,4.3123e-07
0.038153,3.1123e-26,5.6719e-07
0.040161,-4.1712e-26,6.3481e-07
0.042169,-1.6315e-25,6.3009e-07
0.044177,-3.4414e-25,5.6411e-07
0.046185,-5.9565e-25,4.4857e-07
0.048193,-9.18e-25,2.9514e-07
0.050201,-1.2372e-24,1.155e-07
0.052209,-1.4473e-24,-7.8664e-08
0.054217,-1.4426e-24,-2.7568e-07
0.056225,-1.117e-24,-4.6387e-07
0.058233,-3.6477e-25,-6.3155e-07
0.060241,9.2012e-25,-7.6705e-07
0.062249,2.8435e-24,-8.5868e-07
0.064257,5.409e-24,-8.9476e-07
0.066265,8.3073e-24,-8.6361e-07
0.068273,1.1169e-23,-7.5706e-07
0.070281,1.3626e-23,-5.8444e-07
0.072289,1.5308e-23,-3.6054e-07
0.074297,1.5846e-23,-1.0015e-07
0.076305,1.4872e-23,1.8192e-07
0.078313,1.1997e-23,4.709e-07
0.080321,5.902e-24,7.5199e-07
0.082329,-6.0668e-24,1.0104e-06
0.084337,-2.6668e-23,1.2313e-06
0.086345,-5.866e-23,1.4e-06
0.088353,-1.048e-22,1.5015e-06
0.090361,-1.6785e-22,1.5213e-06
0.092369,-2.5057e-22,1.4443e-06
0.094378,-3.5351e-22,1.2562e-06
0.096386,-4.4858e-22,9.5663e-07
0.098394,-4.8747e-22,5.6838e-07
0.1004,-4.2149e-22,1.1608e-07
0.10241,-2.0194e-22,-3.7559e-07
0.10442,2.1988e-22,-8.8195e-07
0.10643,8.9268e-22,-1.3783e-06
0.10843,1.8652e-21,-1.8401e-06
0.11044,3.1419e-21,-2.2425e-06
0.11245,4.4941e-21,-2.5609e-06
0.11446,5.6158e-21,-2.7706e-06
0.11647,6.2011e-21,-2.8469e-06
0.11847,5.9441e-21,-2.7653e-06
0.12048,4.5389e-21,-2.5009e-06
0.12249,1.6794e-21,-2.0335e-06
0.1245,-2.9398e-21,-1.3845e-06
0.12651,-9.529e-21,-5.9832e-07
0.12851,-1.8073e-20,2.8056e-07
0.13052,-2.8523e-20,1.2075e-06
0.13253,-4.0832e-20,2.1379e-06
0.13454,-5.4952e-20,3.0272e-06
0.13655,-7.0835e-20,3.8307e-06
0.13855,-8.8432e-20,4.5039e-06
0.14056,-1.0742e-19,5.0022e-06
0.14257,-1.1952e-19,5.2809e-06
0.14458,-1.0741e-19,5.2956e-06
0.14659,-5.328e-20,5.0015e-06
0.14859,6.0678e-20,4.3541e-06
0.1506,2.5227e-19,3.3388e-06
0.15261,5.3931e-19,2.0235e-06
0.15462,9.3959e-19,4.9026e-07
0.15663,1.4587e-18,-1.1787e-06
0.15863,1.9865e-18,-2.9013e-06
0.16064,2.3485e-18,-4.5954e-06
0.16265,2.3699e-18,-6.1789e-06
0.16466,1.8757e-18,-7.5695e-06
0.16667,6.9084e-19,-8.6852e-06
0.16867,-1.3595e-18,-9.4439e-06
0.17068,-4.4505e-18,-9.7634e-06
0.17269,-8.6245e-18,-9.5616e-06
0.1747,-1.3389e-17,-8.7563e-06
0.17671,-1.8118e-17,-7.271e-06
0.17871,-2.2182e-17,-5.1452e-06
0.18072,-2.4956e-17,-2.527e-06
0.18273,-2.581e-17,4.3089e-07
0.18474,-2.4119e-17,3.576e-06
0.18675,-1.9242e-17,6.7558e-06
0.18876,-9.3087e-18,9.8178e-06
0.19076,9.8231e-18,1.2609e-05
0.19277,4.254e-17,1.4978e-05
0.19478,9.3227e-17,1.6771e-05
0.19679,1.6627e-16,1.7836e-05
0.1988,2.6606e-16,1.8021e-05
0.2008,3.9698e-16,1.7173e-05
0.20281,5.6119e-16,1.5139e-05
0.20482,7.1834e-16,1.1824e-05
0.20683,7.8992e-16,7.4214e-06
0.20884,6.9607e-16,2.2153e-06
0.21084,3.5693e-16,-3.5104e-06
0.21285,-3.0737e-16,-9.4717e-06
0.21486,-1.3767e-15,-1.5384e-05
0.21687,-2.9309e-15,-2.0965e-05
0.21888,-4.9968e-15,-2.5929e-05
0.22088,-7.2269e-15,-2.9992e-05
0.22289,-9.1118e-15,-3.2871e-05
0.2249,-1.0142e-14,-3.4281e-05
0.22691,-9.8069e-15,-3.3938e-05
0.22892,-7.5974e-15,-3.1559e-05
0.23092,-3.0035e-15,-2.6864e-05
0.23293,4.4847e-15,-1.9864e-05
0.23494,1.5235e-14,-1.1035e-05
0.23695,2.9174e-14,-8.9438e-07
0.23896,4.6144e-14,1.0041e-05
0.24096,6.5988e-14,2.1254e-05
0.24297,8.8549e-14,3.2227e-05
0.24498,1.1367e-13,4.2443e-05
0.24699,1.4119e-13,5.1385e-05
0.249,1.7073e-13,5.8535e-05
0.251,1.9078e-13,6.3377e-05
0.25301,1.7367e-13,6.5394e-05
0.25502,9.0475e-14,6.4067e-05
0.25703,-8.7731e-14,5.888e-05
0.25904,-3.8988e-13,4.9402e-05
0.26104,-8.4489e-13,3.6025e-05
0.26305,-1.4817e-12,1.9597e-05
0.26506,-2.3159e-12,9.7416e-07
0.26707,-3.1865e-12,-1.8991e-05
0.26908,-3.8071e-12,-3.9443e-05
0.27108,-3.8889e-12,-5.9529e-05
0.27309,-3.1428e-12,-7.8394e-05
0.2751,-1.2799e-12,-9.5184e-05
0.27711,1.9888e-12,-0.00010904
0.27912,6.9523e-12,-0.00011912
0.28112,1.3733e-11,-0.00012456
0.28313,2.1563e-11,-0.00012451
0.28514,2.9377e-11,-0.00011811
0.28715,3.6111e-11,-0.0001051
0.28916,4.0699e-11,-8.6855e-05
0.29116,4.2076e-11,-6.5032e-05
0.29317,3.9177e-11,-4.1291e-05
0.29518,3.0932e-11,-1.7289e-05
0.29719,1.4692e-11,5.3149e-06
0.2992,-1.5956e-11,2.4861e-05
0.3012,-6.7978e-11,3.9692e-05
0.30321,-1.4834e-10,4.8148e-05
0.30522,-2.6401e-10,4.8572e-05
0.30723,-4.2194e-10,3.9303e-05
0.30924,-6.2911e-10,1.8684e-05
0.31124,-8.9041e-10,-1.4944e-05
0.31325,-1.1492e-09,-6.3107e-05
0.31526,-1.2784e-09,-0.00012455
0.31727,-1.1472e-09,-0.00019537
0.31928,-6.2446e-10,-0.00027159
0.32129,4.2057e-10,-0.0003492
0.32329,2.1189e-09,-0.00042422
0.3253,4.6014e-09,-0.00049264
0.32731,7.9378e-09,-0.00055047
0.32932,1.161e-08,-0.00059372
0.33133,1.4773e-08,-0.00061839
0.33333,1.6577e-08,-0.00062048
0.33534,1.6172e-08,-0.00059601
0.33735,1.271e-08,-0.00054097
0.33936,5.3411e-09,-0.00045138
0.34137,-6.7843e-09,-0.00032492
0.34337,-2.4313e-08,-0.00016785
0.34538,-4.7067e-08,1.0835e-05
0.34739,-7.4658e-08,0.00020216
0.3494,-1.067e-07,0.00039714
0.35141,-1.428e-07,0.00058679
0.35341,-1.8256e-07,0.00076214
0.35542,-2.2562e-07,0.00091419
0.35743,-2.7142e-07,0.001034
0.35944,-3.0428e-07,0.0011125
0.36145,-2.8031e-07,0.0011408
0.36345,-1.5254e-07,0.0011098
0.36546,1.26e-07,0.0010107
0.36747,6.0227e-07,0.00083448
0.36948,1.3232e-06,0.00058244
0.37149,2.3359e-06,0.0002718
0.37349,3.6736e-06,-7.8703e-05
0.3755,5.1063e-06,-0.00045036
0.37751,6.1656e-06,-0.00082444
0.37952,6.3743e-06,-0.0011822
0.38153,5.2553e-06,-0.001505
0.38353,2.3315e-06,-0.001774
0.38554,-2.8742e-06,-0.0019706
0.38755,-1.0839e-05,-0.0020761
0.38956,-2.1838e-05,-0.0020716
0.39157,-3.4697e-05,-0.0019385
0.39357,-4.7613e-05,-0.0016581
0.39558,-5.8781e-05,-0.0012155
0.39759,-6.6393e-05,-0.00063407
0.3996,-6.8645e-05,4.1753e-05
0.40161,-6.373e-05,0.00076721
0.40361,-4.9842e-05,0.0014976
0.40562,-2.3222e-05,0.0021881
0.40763,2.5983e-05,0.002794
0.40964,0.00010882,0.0032706
0.41165,0.00023632,0.0035731
0.41365,0.00041954,0.0036568
0.41566,0.00066951,0.0034769
0.41767,0.00099728,0.0029888
0.41968,0.0014122,0.0021475
0.42169,0.001837,0.00090861
0.42369,0.0020674,-0.00070105
0.4257,0.0018893,-0.002453
0.42771,0.0010884,-0.0040835
0.42972,-0.00054936,-0.0053291
0.43173,-0.0032383,-0.005926
0.43373,-0.0071926,-0.0056105
0.43574,-0.012555,-0.0041192
0.43775,-0.018508,-0.0011882
0.43976,-0.023545,0.003446
0.44177,-0.026147,0.010047
0.44378,-0.024794,0.018879
0.44578,-0.017965,0.030204
0.44779,-0.0041396,0.044288
0.4498,0.018202,0.061634
0.45181,0.051312,0.087843
0.45382,0.1014,0.13338
0.45582,0.17747,0.20888
0.45783,0.29263,0.32572
0.45984,0.46327,0.49883
0.46185,0.70987,0.74437
0.46386,1.0565,1.0797
0.46586,1.5302,1.5325
0.46787,2.1601,2.135
0.46988,2.9752,2.9191
0.47189,4.002,3.911
0.4739,5.2615,5.1334
0.4759,6.7653,6.6076
0.47791,8.5123,8.3341
0.47992,10.486,10.293
0.48193,12.651,12.465
0.48394,14.954,14.8
0.48594,17.322,17.215
0.48795,19.668,19.621
0.48996,21.892,21.925
0.49197,23.895,24.011
0.49398,25.574,25.766
0.49598,26.845,27.089
0.49799,27.636,27.921
0.5,27.905,28.21
0.502,27.638,27.923
0.504,26.853,27.097
0.506,25.592,25.784
0.508,23.924,24.042
0.51,21.935,21.969
0.512,19.723,19.678
0.514,17.388,17.282
0.516,15.029,14.876
0.518,12.732,12.546
0.52,10.57,10.376
0.522,8.5946,8.4155
0.524,6.8437,6.6848
0.526,5.3336,5.2036
0.528,4.0662,3.9732
0.53,3.0306,2.9726
0.532,2.2064,2.1794
0.534,1.5678,1.5683
0.536,1.086,1.1079
0.538,0.73232,0.76632
0.54,0.47987,0.51561
0.542,0.30449,0.33806
0.544,0.1858,0.21761
0.546,0.10717,0.13912
0.548,0.055433,0.091192
0.55,0.02135,0.063345
0.552,-0.0015471,0.04521
0.554,-0.015797,0.030642
0.556,-0.022957,0.018988
0.558,-0.024583,0.0099634
0.56,-0.022234,0.0032814
0.562,-0.017466,-0.0013438
0.564,-0.011837,-0.0041982
0.566,-0.0068668,-0.0055679
0.568,-0.0032323,-0.0057386
0.57,-0.00076617,-0.0049965
0.572,0.0007356,-0.0036275
0.574,0.0014771,-0.0019175
0.576,0.0016622,-0.00015252
0.578,0.0014951,0.0013819
0.58,0.0011798,0.0024949
0.582,0.00088541,0.0032064
0.584,0.00064186,0.0035651
0.586,0.00044416,0.0036196
0.588,0.00028736,0.0034185
0.59,0.00016648,0.0030105
0.592,7.6554e-05,0.0024441
0.594,1.262e-05,0.0017679
0.596,-3.0249e-05,0.0010306
0.598,-5.603e-05,0.00028081
0.6,-6.7748e-05,-0.00043292
0.602,-6.8389e-05,-0.0010619
0.604,-6.0938e-05,-0.0015576
0.606,-4.8379e-05,-0.001883
0.608,-3.3698e-05,-0.002047
0.61,-1.988e-05,-0.0020705
0.612,-9.3206e-06,-0.001974
0.614,-2.0633e-06,-0.0017782
0.616,2.4384e-06,-0.0015038
0.618,4.7304e-06,-0.0011715
0.62,5.3589e-06,-0.00080182
0.622,4.8699e-06,-0.00041551
0.624,3.8095e-06,-3.3222e-05
0.626,2.7117e-06,0.00032439
0.628,1.8352e-06,0.00063666
0.63,1.1634e-06,0.00088293
0.632,6.6748e-07,0.0010452
0.634,3.1889e-07,0.0011251
0.636,8.8934e-08,0.001133
0.638,-5.1067e-08,0.0010795
0.64,-1.2978e-07,0.00097494
0.642,-1.7203e-07,0.00082984
0.644,-1.8727e-07,0.00065466
0.646,-1.8112e-07,0.00045987
0.648,-1.5921e-07,0.00025593
0.65,-1.2714e-07,5.3326e-05
0.652,-9.053e-08,-0.00013749
0.654,-5.5001e-08,-0.00030605
0.656,-2.6023e-08,-0.00044187
0.658,-5.7135e-09,-0.00053508
0.66,7.163e-09,-0.0005844
0.662,1.3987e-08,-0.00059521
0.664,1.614e-08,-0.00057305
0.666,1.5003e-08,-0.00052347
0.668,1.1957e-08,-0.000452
0.67,8.382e-09,-0.0003642
0.672,5.4119e-09,-0.00026561
0.674,3.1866e-09,-0.00016177
0.676,1.5983e-09,-5.822e-05
0.678,5.3925e-10,3.9486e-05
0.68,-9.8542e-11,0.00012581
0.682,-4.2287e-10,0.0001952
0.684,-5.416e-10,0.00024222
0.686,-5.6051e-10,0.000265
0.688,-5.3794e-10,0.00026638
0.69,-4.8476e-10,0.00024948
0.692,-4.0979e-10,0.00021745
0.694,-3.2185e-10,0.00017342
0.696,-2.2974e-10,0.00012053
0.698,-1.4229e-10,6.1918e-05
0.7,-6.83e-11,7.1413e-07
0.702,-1.4573e-11,-5.9942e-05
0.704,2.0189e-11,-0.00011691
0.706,3.9303e-11,-0.00016707
0.708,4.6086e-11,-0.00020726
0.71,4.3856e-11,-0.00023437
0.712,3.593e-11,-0.00024668
0.714,2.5624e-11,-0.00024567
0.716,1.6179e-11,-0.00023322
0.718,9.0823e-12,-0.00021123
0.72,4.0647e-12,-0.00018159
0.722,7.8189e-13,-0.00014619
0.724,-1.1108e-12,-0.00010694
0.726,-1.958e-12,-6.572e-05
0.728,-2.1043e-12,-2.4431e-05
0.73,-1.8944e-12,1.5037e-05
0.732,-1.6167e-12,5.0787e-05
0.734,-1.3354e-12,8.0927e-05
0.736,-1.0587e-12,0.00010356
0.738,-7.9474e-13,0.0001173
0.74,-5.516e-13,0.00012273
0.742,-3.3742e-13,0.00012096
0.744,-1.6032e-13,0.00011308
0.746,-2.81e-14,0.0001002
0.748,5.8944e-14,8.34e-05
0.75,1.0803e-13,6.3787e-05
0.752,1.267e-13,4.2457e-05
0.754,1.225e-13,2.0507e-05
0.756,1.0298e-13,-9.6467e-07
0.758,7.5662e-14,-2.0862e-05
0.76,4.8105e-14,-3.8087e-05
0.762,2.6426e-14,-5.1542e-05
0.764,1.1045e-14,-6.0274e-05
0.766,9.6057e-16,-6.4394e-05
0.768,-4.8279e-15,-6.4492e-05
0.77,-7.3226e-15,-6.1158e-05
0.772,-7.5252e-15,-5.4983e-05
0.774,-6.4373e-15,-4.6559e-05
0.776,-5.0393e-15,-3.6475e-05
0.778,-3.8248e-15,-2.5323e-05
0.78,-2.8001e-15,-1.3694e-05
0.782,-1.9505e-15,-2.1796e-06
0.784,-1.2612e-15,8.6303e-06
0.786,-7.174e-16,1.8144e-05
0.788,-3.0437e-16,2.5771e-05
0.79,-7.32e-18,3.0953e-05
0.792,1.8873e-16,3.362e-05
0.794,2.9963e-16,3.4078e-05
0.796,3.4146e-16,3.2643e-05
0.798,3.3029e-16,2.963e-05
0.8,2.8218e-16,2.5355e-05
0.802,2.1321e-16,2.0134e-05
0.804,1.3945e-16,1.4282e-05
0.806,7.6574e-17,8.1159e-06
0.808,3.1258e-17,1.9506e-06
0.81,1.1746e-18,-3.8979e-06
0.812,-1.6398e-17,-9.114e-06
0.814,-2.4181e-17,-1.3382e-05
0.816,-2.4895e-17,-1.6391e-05
0.818,-2.1261e-17,-1.8032e-05
0.82,-1.5999e-17,-1.8457e-05
0.822,-1.1358e-17,-1.7836e-05
0.824,-7.6897e-18,-1.6337e-05
0.826,-4.8729e-18,-1.413e-05
0.828,-2.787e-18,-1.1385e-05
0.83,-1.311e-18,-8.2716e-06
0.832,-3.2392e-19,-4.9583e-06
0.834,2.9525e-19,-1.6149e-06
0.836,6.6557e-19,1.589e-06
0.838,8.632e-19,4.4842e-06
0.84,9.2132e-19,6.9011e-06
0.842,8.7126e-19,8.6706e-06
0.844,7.4434e-19,9.6973e-06
0.846,5.7189e-19,1.005e-05
0.848,3.8524e-19,9.8208e-06
0.85,2.1571e-19,9.1001e-06
0.852,8.8245e-20,7.9793e-06
0.854,2.2349e-21,6.5499e-06
0.856,-4.9307e-20,4.903e-06
0.858,-7.3372e-20,3.1298e-06
0.86,-7.6949e-20,1.3217e-06
0.862,-6.7028e-20,-4.3014e-07
0.864,-5.0598e-20,-2.0344e-06
0.866,-3.4495e-20,-3.3999e-06
0.868,-2.1966e-20,-4.4353e-06
0.87,-1.2674e-20,-5.0728e-06
0.872,-6.1261e-21,-5.3382e-06
0.874,-1.8301e-21,-5.2804e-06
0.876,7.074e-22,-4.9487e-06
0.878,1.9793e-21,-4.3922e-06
0.88,2.4784e-21,-3.6601e-06
0.882,2.6244e-21,-2.8013e-06
0.884,2.5433e-21,-1.8651e-06
0.886,2.2878e-21,-9.0059e-07
0.888,1.9106e-21,4.3125e-08
0.89,1.4644e-21,9.1691e-07
0.892,1.0018e-21,1.6716e-06
0.894,5.7565e-22,2.2582e-06
0.896,2.3708e-22,2.6339e-06
0.898,3.9435e-24,2.8041e-06
0.9,-1.3936e-22,2.7954e-06
0.902,-2.0988e-22,2.6346e-06
0.904,-2.2468e-22,2.3485e-06
0.906,-2.008e-22,1.9639e-06
0.908,-1.5529e-22,1.5077e-06
0.91,-1.0522e-22,1.0067e-06
0.912,-6.451e-23,4.8755e-07
0.914,-3.4649e-23,-2.2821e-08
0.916,-1.3996e-23,-4.9764e-07
0.918,-9.1543e-25,-9.1011e-07
0.92,6.2294e-24,-1.2334e-06
0.922,9.075e-24,-1.4423e-06
0.924,9.2581e-24,-1.5343e-06
0.926,8.3825e-24,-1.5244e-06
0.928,7.2975e-24,-1.4283e-06
0.93,6.0984e-24,-1.2615e-06
0.932,4.8475e-24,-1.0395e-06
0.934,3.6072e-24,-7.7792e-07
0.936,2.4398e-24,-4.9224e-07
0.938,1.4076e-24,-1.9802e-07
0.94,5.7315e-25,8.9183e-08
0.942,-1.83e-26,3.5382e-07
0.944,-3.892e-25,5.8036e-07
0.946,-5.7899e-25,7.5324e-07
0.948,-6.2712e-25,8.572e-07
0.95,-5.7304e-25,8.8794e-07
0.952,-4.562e-25,8.5542e-07
0.954,-3.1603e-25,7.7052e-07
0.956,-1.9106e-25,6.4416e-07
0.958,-9.859e-26,4.8722e-07
0.96,-3.4654e-26,3.1061e-07
0.962,5.6192e-27,1.2523e-07
0.964,2.7104e-26,-5.8019e-08
0.966,3.4676e-26,-2.2824e-07
0.968,3.3209e-26,-3.7454e-07
0.97,2.758e-26,-4.8602e-07
0.972,2.1845e-26,-5.5177e-07
0.974,1.6798e-26,-5.6093e-07
0.976,1.2414e-26,-5.0958e-07
0.978,8.6711e-27,-4.0935e-07
0.98,5.544e-27,-2.7392e-07
0.982,3.0093e-27,-1.1702e-07
0.984,1.0431e-27,4.7659e-08
0.986,-3.795e-28,2.064e-07
0.988,-1.3058e-27,3.455e-07
0.99,-1.806e-27,4.5124e-07
0.992,-1.9509e-27,5.0993e-07
0.994,-1.8118e-27,5.0786e-07
0.996,-1.4595e-27,4.3131e-07
0.998,-9.6524e-28,2.6658e-07
1,-3.999e-28,-4.2423e-11


==> solution_example_12.txt <==
x,f_fit,f_rwls
0,1,1
0.002008,1,1
0.0040161,1,1
0.0060241,1,1
0.0080321,1,1
0.01004,1,1
0.012048,1,1
0.014056,1,1
0.016064,1,1
0.018072,1,1
0.02008,1,1
0.022088,1,1
0.024096,1,1
0.026104,1,1
0.028112,1,1
0.03012,1,1
0.032129,1,1
0.034137,1,1
0.036145,1,1
0.038153,1,1
0.040161,1,1
0.042169,1,1
0.044177,1,1
0.046185,1,1
0.048193,1,1
0.050201,1,1
0.052209,1,1
0.054217,1,1
0.056225,1,1
0.058233,1,1
0.060241,1,1
0.062249,1,1
0.064257,1,1
0.066265,1,1
0.068273,1,1
0.070281,1,1
0.072289,1,1
0.074297,1,1
0.076305,1,1
0.078313,1,1
0.080321,1,1
0.082329,1,1
0.084337,1,1
0.086345,1,1
0.088353,1,1
0.090361,1,1
0.092369,1,1
0.094378,1,1
0.096386,1,1
0.098394,1,1
0.1004,1,1
0.10241,1,1
0.10442,1,1
0.10643,1,1
0.10843,1,1
0.11044,1,1
0.11245,1,1
0.11446,1,1
0.11647,1,1
0.11847,1,1
0.12048,1,1
0.12249,1,1
0.1245,1,1
0.12651,1,1
0.12851,1,1
0.13052,1,1
0.13253,1,1
0.13454,1,1
0.13655,1,1
0.13855,1,1
0.14056,1,1
0.14257,1,1
0.14458,1,1
0.14659,1,1
0.14859,1,1
0.1506,1,1
0.15261,1,1
0.15462,1,1
0.15663,1,1
0.15863,1,1
0.16064,1,1
0.16265,1,1
0.16466,1,1
0.16667,1,1
0.16867,1,1
0.17068,1,1
0.17269,1,1
0.1747,1,1
0.17671,1,1
0.17871,1,0.99999
0.18072,1,0.99999
0.18273,1,0.99999
0.18474,1,0.99999
0.18675,1,0.99999
0.18876,1,0.99999
0.19076,0.99998,0.99999
0.19277,0.99994,0.99999
0.19478,0.99989,0.99999
0.19679,0.99982,0.99999
0.1988,0.99973,1
0.2008,0.99962,1
0.20281,0.99949,1
0.20482,0.99932,1
0.20683,0.99915,1
0.20884,0.99904,1
0.21084,0.99906,1
0.21285,0.99928,0.99997
0.21486,0.99977,0.99983
0.21687,1.0006,0.99958
0.21888,1.0018,0.99917
0.22088,1.0036,0.9986
0.22289,1.0056,0.99781
0.2249,1.0076,0.99661
0.22691,1.0087,0.99431
0.22892,1.0074,0.99013
0.23092,1.0015,0.98313
0.23293,0.98745,0.97179
0.23494,0.96127,0.95451
0.23695,0.91773,0.92811
0.23896,0.85151,0.88407
0.24096,0.75819,0.81275
0.24297,0.63421,0.70547
0.24498,0.48041,0.5572
0.24699,0.30022,0.36373
0.249,0.10208,0.12695
0.251,-0.10207,-0.12654
0.25301,-0.30022,-0.36381
0.25502,-0.4804,-0.55757
0.25703,-0.6342,-0.70557
0.25904,-0.7582,-0.81256
0.26104,-0.85153,-0.88391
0.26305,-0.91776,-0.92812
0.26506,-0.96132,-0.95461
0.26707,-0.98752,-0.97185
0.26908,-1.0016,-0.98316
0.27108,-1.0075,-0.99014
0.27309,-1.0088,-0.99427
0.2751,-1.0076,-0.99654
0.27711,-1.0055,-0.99773
0.27912,-1.0032,-0.99856
0.28112,-1.0012,-0.99924
0.28313,-0.99952,-0.99979
0.28514,-0.99822,-1.0002
0.28715,-0.99726,-1.0005
0.28916,-0.99659,-1.0007
0.29116,-0.99618,-1.0009
0.29317,-0.996,-1.0009
0.29518,-0.99603,-1.0009
0.29719,-0.99623,-1.0008
0.2992,-0.99656,-1.0007
0.3012,-0.99699,-1.0006
0.30321,-0.9975,-1.0005
0.30522,-0.99805,-1.0003
0.30723,-0.99861,-1.0002
0.30924,-0.99915,-1.0001
0.31124,-0.99964,-1
0.31325,-1,-0.99997
0.31526,-1.0004,-0.99991
0.31727,-1.0006,-0.99986
0.31928,-1.0008,-0.99982
0.32129,-1.0009,-0.9998
0.32329,-1.0009,-0.99978
0.3253,-1.001,-0.99978
0.32731,-1.0009,-0.99978
0.32932,-1.0009,-0.99979
0.33133,-1.0008,-0.9998
0.33333,-1.0007,-0.99982
0.33534,-1.0005,-0.99984
0.33735,-1.0004,-0.99987
0.33936,-1.0003,-0.9999
0.34137,-1.0002,-0.99993
0.34337,-1,-0.99995
0.34538,-0.99996,-0.99998
0.34739,-0.99989,-1
0.3494,-0.99984,-1
0.35141,-0.99981,-1.0001
0.35341,-0.99979,-1.0001
0.35542,-0.99978,-1.0001
0.35743,-0.99978,-1.0001
0.35944,-0.99979,-1.0001
0.36145,-0.99981,-1.0001
0.36345,-0.99983,-1.0001
0.36546,-0.99986,-1.0001
0.36747,-0.99989,-1.0001
0.36948,-0.99992,-1.0001
0.37149,-0.99995,-1.0001
0.37349,-0.99997,-1.0001
0.3755,-1,-1.0001
0.37751,-1,-1.0001
0.37952,-1,-1
0.38153,-1,-1
0.38353,-1,-1
0.38554,-1,-1
0.38755,-1.0001,-0.99999
0.38956,-1,-0.99998
0.39157,-1,-0.99997
0.39357,-1,-0.99996
0.39558,-1,-0.99996
0.39759,-1,-0.99995
0.3996,-1,-0.99995
0.40161,-1,-0.99995
0.40361,-1,-0.99995
0.40562,-1,-0.99995
0.40763,-1,-0.99995
0.40964,-1,-0.99995
0.41165,-0.99999,-0.99995
0.41365,-0.99999,-0.99996
0.41566,-0.99999,-0.99996
0.41767,-0.99999,-0.99997
0.41968,-0.99999,-0.99997
0.42169,-0.99999,-0.99998
0.42369,-0.99999,-0.99998
0.4257,-0.99999,-0.99999
0.42771,-0.99999,-1
0.42972,-0.99999,-1
0.43173,-1,-1
0.43373,-1,-1
0.43574,-1,-1
0.43775,-1,-1
0.43976,-1,-1
0.44177,-1,-1
0.44378,-1,-1
0.44578,-1,-1
0.44779,-1,-1
0.4498,-1,-1
0.45181,-1,-1
0.45382,-1,-1
0.45582,-1,-1
0.45783,-1,-1
0.45984,-1,-1
0.46185,-1,-1
0.46386,-1,-1
0.46586,-1,-1
0.46787,-1,-1
0.46988,-1,-1
0.47189,-1,-1
0.4739,-1,-1
0.4759,-1,-0.99999
0.47791,-1,-0.99999
0.47992,-1,-0.99999
0.48193,-1,-0.99999
0.48394,-1,-0.99998
0.48594,-1,-0.99998
0.48795,-1,-0.99998
0.48996,-1,-0.99998
0.49197,-1,-0.99998
0.49398,-1,-0.99998
0.49598,-1,-0.99998
0.49799,-1,-0.99999
0.5,-1,-0.99999
0.502,-1,-0.99999
0.504,-1,-0.99999
0.506,-1,-0.99999
0.508,-1,-1
0.51,-1,-1
0.512,-1,-1
0.514,-1,-1
0.516,-1,-1
0.518,-1,-1
0.52,-1,-1
0.522,-1,-1
0.524,-1,-1
0.526,-1,-1
0.528,-1,-1
0.53,-1,-1
0.532,-1,-1
0.534,-1,-1
0.536,-1,-1
0.538,-1,-1
0.54,-1,-1
0.542,-1,-1
0.544,-1,-1
0.546,-1,-1
0.548,-1,-1
0.55,-1,-1
0.552,-1,-1
0.554,-1,-1
0.556,-1,-0.99999
0.558,-1,-0.99999
0.56,-1,-0.99999
0.562,-1,-0.99999
0.564,-1,-0.99999
0.566,-1,-0.99999
0.568,-1,-0.99999
0.57,-0.99999,-0.99999
0.572,-0.99999,-0.99999
0.574,-0.99999,-0.99999
0.576,-0.99999,-0.99999
0.578,-0.99999,-0.99999
0.58,-0.99999,-0.99999
0.582,-0.99999,-0.99999
0.584,-0.99999,-0.99999
0.586,-0.99999,-1
0.588,-0.99999,-1
0.59,-0.99999,-1
0.592,-1,-1
0.594,-1,-1
0.596,-1,-1
0.598,-1,-1
0.6,-1,-1
0.602,-1,-1
0.604,-1,-1
0.606,-1,-1
0.608,-1,-1
0.61,-1,-1
0.612,-1.0001,-1
0.614,-1.0001,-1
0.616,-1,-1
0.618,-1,-1
0.62,-1,-1
0.622,-1,-1
0.624,-1,-1
0.626,-0.99998,-1
0.628,-0.99995,-1
0.63,-0.99993,-1
0.632,-0.9999,-1
0.634,-0.99987,-0.99999
0.636,-0.99984,-0.99999
0.638,-0.99981,-0.99998
0.64,-0.9998,-0.99998
0.642,-0.99978,-0.99998
0.644,-0.99978,-0.99997
0.646,-0.99978,-0.99997
0.648,-0.9998,-0.99997
0.65,-0.99983,-0.99996
0.652,-0.99988,-0.99996
0.654,-0.99994,-0.99996
0.656,-1,-0.99996
0.658,-1.0001,-0.99996
0.66,-1.0002,-0.99996
0.662,-1.0004,-0.99996
0.664,-1.0005,-0.99997
0.666,-1.0006,-0.99997
0.668,-1.0007,-0.99998
0.67,-1.0008,-0.99998
0.672,-1.0009,-0.99999
0.674,-1.0009,-1
0.676,-1.001,-1
0.678,-1.0009,-1
0.68,-1.0008,-1
0.682,-1.0007,-1
0.684,-1.0005,-1
0.686,-1.0002,-1.0001
0.688,-0.9998,-1.0001
0.69,-0.99934,-1.0001
0.692,-0.99883,-1.0001
0.694,-0.99827,-1.0001
0.696,-0.99772,-1.0001
0.698,-0.99719,-1.0001
0.7,-0.99672,-1.0001
0.702,-0.99634,-1.0002
0.704,-0.99609,-1.0002
0.706,-0.99599,-1.0002
0.708,-0.99608,-1.0002
0.71,-0.99638,-1.0002
0.712,-0.99694,-1.0001
0.714,-0.99777,-1
0.716,-0.99892,-0.99979
0.718,-1.0004,-0.99941
0.72,-1.0023,-0.99886
0.722,-1.0045,-0.99811
0.724,-1.0067,-0.99711
0.726,-1.0085,-0.99571
0.728,-1.0085,-0.99295
0.73,-1.0051,-0.98749
0.732,-0.99529,-0.97795
0.734,-0.9754,-0.96266
0.736,-0.94083,-0.93979
0.738,-0.88618,-0.90677
0.74,-0.80664,-0.85388
0.742,-0.69812,-0.76752
0.744,-0.55899,-0.63524
0.746,-0.39183,-0.45789
0.748,-0.20185,-0.24442
0.75,3.4572e-06,-0.0047268
0.752,0.20186,0.24086
0.754,0.39184,0.46485
0.756,0.55899,0.64105
0.758,0.69812,0.76497
0.76,0.80663,0.84879
0.762,0.88615,0.90491
0.764,0.94079,0.94186
0.766,0.97535,0.96482
0.768,0.99521,0.97883
0.77,1.005,0.98728
0.772,1.0084,0.99202
0.774,1.0084,0.99481
0.776,1.0068,0.99671
0.778,1.0047,0.998
0.78,1.0027,0.99889
0.782,1.0012,0.99955
0.784,1.0002,1
0.786,0.99952,1.0003
0.788,0.99915,1.0004
0.79,0.99903,1.0004
0.792,0.99907,1.0004
0.794,0.99922,1.0002
0.796,0.99939,1.0001
0.798,0.99954,0.99994
0.8,0.99967,0.99982
0.802,0.99977,0.99974
0.804,0.99985,0.9997
0.806,0.99991,0.9997
0.808,0.99996,0.99972
0.81,0.99999,0.99976
0.812,1,0.99982
0.814,1,0.99989
0.816,1,0.99996
0.818,1,1
0.82,1,1.0001
0.822,1,1.0001
0.824,1,1.0002
0.826,1,1.0002
0.828,1,1.0002
0.83,1,1.0001
0.832,1,1.0001
0.834,1,1.0001
0.836,1,1
0.838,1,1
0.84,1,0.99998
0.842,1,0.99995
0.844,1,0.99993
0.846,1,0.99992
0.848,1,0.99992
0.85,1,0.99992
0.852,1,0.99993
0.854,1,0.99994
0.856,1,0.99996
0.858,1,0.99998
0.86,1,0.99999
0.862,1,1
0.864,1,1
0.866,1,1
0.868,1,1
0.87,1,1
0.872,1,1
0.874,1,1
0.876,1,1
0.878,1,1
0.88,1,1
0.882,1,1
0.884,1,1
0.886,1,0.99999
0.888,1,0.99998
0.89,1,0.99998
0.892,1,0.99998
0.894,1,0.99998
0.896,1,0.99998
0.898,1,0.99998
0.9,1,0.99999
0.902,1,0.99999
0.904,1,1
0.906,1,1
0.908,1,1
0.91,1,1
0.912,1,1
0.914,1,1
0.916,1,1
0.918,1,1
0.92,1,1
0.922,1,1
0.924,1,1
0.926,1,1
0.928,1,1
0.93,1,1
0.932,1,0.99999
0.934,1,0.99999
0.936,1,0.99999
0.938,1,0.99999
0.94,1,0.99999
0.942,1,0.99999
0.944,1,1
0.946,1,1
0.948,1,1
0.95,1,1
0.952,1,1
0.954,1,1
0.956,1,1
0.958,1,1
0.96,1,1
0.962,1,1
0.964,1,1
0.966,1,1
0.968,1,1
0.97,1,1
0.972,1,1
0.974,1,1
0.976,1,1
0.978,1,1
0.98,1,1
0.982,1,1
0.984,1,1
0.986,1,1
0.988,1,1
0.99,1,1
0.992,1,1
0.994,1,1
0.996,1,1
0.998,1,1
1,1,1


==> solution_example_4.txt <==
x,f_fit,f_rwls
0,0.00014623,-0
0.002008,0.097297,0.098301
0.0040161,0.19443,0.19601
0.0060241,0.29152,0.29323
0.0080321,0.38856,0.39009
0.01004,0.48553,0.4867
0.012048,0.5824,0.58316
0.014056,0.67917,0.67958
0.016064,0.7758,0.77597
0.018072,0.87229,0.8723
0.02008,0.96861,0.96853
0.022088,1.0647,1.0646
0.024096,1.1607,1.1605
0.026104,1.2564,1.2562
0.028112,1.3518,1.3516
0.03012,1.4469,1.4467
0.032129,1.5417,1.5415
0.034137,1.6361,1.6359
0.036145,1.7301,1.73
0.038153,1.8236,1.8235
0.040161,1.9166,1.9166
0.042169,2.0091,2.0091
0.044177,2.1011,2.1011
0.046185,2.1924,2.1925
0.048193,2.2831,2.2832
0.050201,2.3731,2.3733
0.052209,2.4625,2.4626
0.054217,2.5511,2.5512
0.056225,2.6389,2.639
0.058233,2.726,2.7261
0.060241,2.8122,2.8123
0.062249,2.8976,2.8977
0.064257,2.9821,2.9821
0.066265,3.0656,3.0657
0.068273,3.1483,3.1483
0.070281,3.2299,3.2299
0.072289,3.3106,3.3106
0.074297,3.3902,3.3902
0.076305,3.4687,3.4687
0.078313,3.5462,3.5462
0.080321,3.6225,3.6225
0.082329,3.6977,3.6977
0.084337,3.7717,3.7717
0.086345,3.8446,3.8445
0.088353,3.9161,3.9161
0.090361,3.9864,3.9864
0.092369,4.0555,4.0554
0.094378,4.1232,4.1232
0.096386,4.1896,4.1895
0.098394,4.2546,4.2546
0.1004,4.3182,4.3182
0.10241,4.3804,4.3805
0.10442,4.4412,4.4413
0.10643,4.5005,4.5006
0.10843,4.5584,4.5585
0.11044,4.6147,4.6149
0.11245,4.6695,4.6697
0.11446,4.7228,4.723
0.11647,4.7744,4.7747
0.11847,4.8245,4.8248
0.12048,4.873,4.8732
0.12249,4.9198,4.9201
0.1245,4.965,4.9652
0.12651,5.0085,5.0087
0.12851,5.0504,5.0504
0.13052,5.0905,5.0905
0.13253,5.1289,5.1289
0.13454,5.1656,5.1655
0.13655,5.2005,5.2003
0.13855,5.2336,5.2334
0.14056,5.2649,5.2648
0.14257,5.2945,5.2943
0.14458,5.3222,5.322
0.14659,5.3481,5.3479
0.14859,5.3721,5.372
0.1506,5.3943,5.3942
0.15261,5.4147,5.4145
0.15462,5.4332,5.433
0.15663,5.4497,5.4496
0.15863,5.4644,5.4643
0.16064,5.4772,5.477
0.16265,5.4881,5.4879
0.16466,5.497,5.4968
0.16667,5.504,5.5039
0.16867,5.5091,5.509
0.17068,5.5122,5.5121
0.17269,5.5134,5.5133
0.1747,5.5127,5.5126
0.17671,5.51,5.5099
0.17871,5.5053,5.5053
0.18072,5.4987,5.4987
0.18273,5.4901,5.4901
0.18474,5.4795,5.4796
0.18675,5.467,5.467
0.18876,5.4525,5.4525
0.19076,5.436,5.436
0.19277,5.4176,5.4175
0.19478,5.3972,5.397
0.19679,5.3749,5.3746
0.1988,5.3506,5.3501
0.2008,5.3243,5.3238
0.20281,5.2961,5.2955
0.20482,5.266,5.2652
0.20683,5.2339,5.233
0.20884,5.1999,5.1989
0.21084,5.1639,5.163
0.21285,5.1261,5.1251
0.21486,5.0863,5.0853
0.21687,5.0446,5.0437
0.21888,5.0011,5.0002
0.22088,4.9556,4.9548
0.22289,4.9083,4.9077
0.2249,4.8592,4.8586
0.22691,4.8082,4.8078
0.22892,4.7553,4.7551
0.23092,4.7007,4.7007
0.23293,4.6442,4.6444
0.23494,4.5859,4.5864
0.23695,4.5259,4.5266
0.23896,4.4641,4.465
0.24096,4.4006,4.4017
0.24297,4.3353,4.3367
0.24498,4.2684,4.2699
0.24699,4.1997,4.2014
0.249,4.1294,4.1312
0.251,4.0574,4.0593
0.25301,3.9837,3.9857
0.25502,3.9085,3.9104
0.25703,3.8316,3.8335
0.25904,3.7532,3.7549
0.26104,3.6733,3.6747
0.26305,3.5918,3.5928
0.26506,3.5089,3.5094
0.26707,3.4245,3.4244
0.26908,3.3387,3.338
0.27108,3.2515,3.2501
0.27309,3.1629,3.1609
0.2751,3.0729,3.0703
0.27711,2.9817,2.9785
0.27912,2.8891,2.8854
0.28112,2.7952,2.7912
0.28313,2.7001,2.6958
0.28514,2.6037,2.5994
0.28715,2.5061,2.5019
0.28916,2.4073,2.4034
0.29116,2.3073,2.3041
0.29317,2.2061,2.2038
0.29518,2.1037,2.1027
0.29719,2.0002,2.0008
0.2992,1.8956,1.8981
0.3012,1.7898,1.7946
0.30321,1.6828,1.6901
0.30522,1.5745,1.5845
0.30723,1.4649,1.4779
0.30924,1.3539,1.3701
0.31124,1.2416,1.261
0.31325,1.1277,1.1506
0.31526,1.0124,1.0388
0.31727,0.89547,0.92558
0.31928,0.77696,0.81076
0.32129,0.65697,0.69432
0.32329,0.53769,0.57615
0.3253,0.42283,0.45566
0.32731,0.31833,0.33181
0.32932,0.2328,0.20354
0.33133,0.17532,0.079945
0.33333,0.15557,1.5403e-05
0.33534,0.18004,0.0082288
0.33735,0.2421,0.14111
0.33936,0.33188,0.34446
0.34137,0.43959,0.51016
0.34337,0.55729,0.60977
0.34538,0.6801,0.69262
0.34739,0.8048,0.79938
0.3494,0.92921,0.9266
0.35141,1.0526,1.0606
0.35341,1.1745,1.1884
0.35542,1.295,1.3066
0.35743,1.4145,1.4194
0.35944,1.5332,1.5315
0.36145,1.6515,1.6458
0.36345,1.7694,1.7622
0.36546,1.887,1.88
0.36747,2.0043,1.9984
0.36948,2.1213,2.1168
0.37149,2.2378,2.2347
0.37349,2.354,2.3519
0.3755,2.4697,2.4686
0.37751,2.585,2.5847
0.37952,2.6997,2.7
0.38153,2.8139,2.8147
0.38353,2.9276,2.9287
0.38554,3.0407,3.042
0.38755,3.1531,3.1545
0.38956,3.2649,3.2662
0.39157,3.3759,3.3771
0.39357,3.4862,3.4871
0.39558,3.5957,3.5964
0.39759,3.7043,3.7047
0.3996,3.812,3.8121
0.40161,3.9187,3.9186
0.40361,4.0245,4.0242
0.40562,4.1292,4.1288
0.40763,4.2329,4.2323
0.40964,4.3354,4.3348
0.41165,4.4368,4.4361
0.41365,4.537,4.5363
0.41566,4.636,4.6353
0.41767,4.7337,4.7331
0.41968,4.8302,4.8296
0.42169,4.9252,4.9248
0.42369,5.0189,5.0186
0.4257,5.1112,5.111
0.42771,5.2021,5.2019
0.42972,5.2914,5.2914
0.43173,5.3792,5.3794
0.43373,5.4655,5.4657
0.43574,5.5502,5.5505
0.43775,5.6333,5.6336
0.43976,5.7147,5.715
0.44177,5.7944,5.7948
0.44378,5.8723,5.8727
0.44578,5.9485,5.9489
0.44779,6.0229,6.0233
0.4498,6.0955,6.0959
0.45181,6.1662,6.1666
0.45382,6.235,6.2354
0.45582,6.3019,6.3022
0.45783,6.3668,6.3672
0.45984,6.4297,6.4301
0.46185,6.4907,6.491
0.46386,6.5495,6.5498
0.46586,6.6064,6.6066
0.46787,6.661,6.6612
0.46988,6.7136,6.7137
0.47189,6.764,6.764
0.4739,6.8122,6.8122
0.4759,6.8582,6.8581
0.47791,6.902,6.9018
0.47992,6.9435,6.9432
0.48193,6.9827,6.9824
0.48394,7.0197,7.0193
0.48594,7.0543,7.0538
0.48795,7.0865,7.086
0.48996,7.1164,7.1159
0.49197,7.1438,7.1434
0.49398,7.1689,7.1684
0.49598,7.1915,7.1911
0.49799,7.2116,7.2113
0.5,7.2293,7.229
0.502,7.2444,7.2442
0.504,7.2571,7.2569
0.506,7.2673,7.2671
0.508,7.2749,7.2748
0.51,7.28,7.28
0.512,7.2825,7.2826
0.514,7.2825,7.2827
0.516,7.28,7.2802
0.518,7.2748,7.2752
0.52,7.267,7.2675
0.522,7.2567,7.2572
0.524,7.2437,7.2443
0.526,7.2281,7.2288
0.528,7.2099,7.2107
0.53,7.1891,7.1898
0.532,7.1656,7.1664
0.534,7.1395,7.1402
0.536,7.1107,7.1113
0.538,7.0793,7.0797
0.54,7.0452,7.0455
0.542,7.0084,7.0085
0.544,6.969,6.9689
0.546,6.927,6.9266
0.548,6.8823,6.8817
0.55,6.8349,6.8341
0.552,6.7849,6.7839
0.554,6.7322,6.7311
0.556,6.6769,6.6757
0.558,6.619,6.6177
0.56,6.5584,6.5571
0.562,6.4951,6.4939
0.564,6.4293,6.4281
0.566,6.3609,6.3598
0.568,6.2898,6.2889
0.57,6.2162,6.2155
0.572,6.14,6.1396
0.574,6.0612,6.0611
0.576,5.9799,5.9801
0.578,5.8961,5.8966
0.58,5.8097,5.8105
0.582,5.7208,5.722
0.584,5.6294,5.6309
0.586,5.5355,5.5373
0.588,5.4391,5.4413
0.59,5.3403,5.3427
0.592,5.2391,5.2417
0.594,5.1355,5.1381
0.596,5.0294,5.0321
0.598,4.921,4.9236
0.6,4.8102,4.8126
0.602,4.6971,4.6992
0.604,4.5818,4.5833
0.606,4.4642,4.465
0.608,4.3444,4.3444
0.61,4.2225,4.2217
0.612,4.0985,4.0967
0.614,3.9725,3.9697
0.616,3.8445,3.8407
0.618,3.7145,3.7098
0.62,3.5826,3.577
0.622,3.4487,3.4424
0.624,3.313,3.3061
0.626,3.1753,3.1682
0.628,3.0356,3.0288
0.63,2.894,2.8879
0.632,2.7505,2.7455
0.634,2.6049,2.6018
0.636,2.4574,2.4569
0.638,2.3078,2.31
0.64,2.1562,2.1605
0.642,2.0026,2.0073
0.644,1.8463,1.8497
0.646,1.687,1.6866
0.648,1.5241,1.5191
0.65,1.357,1.3537
0.652,1.1861,1.1977
0.654,1.0121,1.057
0.656,0.83757,0.92025
0.658,0.66771,0.76516
0.66,0.5094,0.56929
0.662,0.37425,0.33677
0.664,0.27489,0.12746
0.666,0.22502,0.0082192
0.668,0.23735,0.035996
0.67,0.3087,0.18888
0.672,0.42564,0.40735
0.674,0.57518,0.63212
0.676,0.74499,0.82952
0.678,0.9249,1.0057
0.68,1.1092,1.1702
0.682,1.2936,1.3324
0.684,1.4773,1.4975
0.686,1.6603,1.6655
0.688,1.8427,1.8363
0.69,2.0245,2.0095
0.692,2.2059,2.1848
0.694,2.3868,2.3621
0.696,2.5673,2.5411
0.698,2.7475,2.7214
0.7,2.9274,2.9029
0.702,3.1071,3.0853
0.704,3.2866,3.2683
0.706,3.466,3.4518
0.708,3.6451,3.6353
0.71,3.824,3.8187
0.712,4.0025,4.0017
0.714,4.1807,4.184
0.716,4.3585,4.3654
0.718,4.5359,4.5457
0.72,4.7127,4.7248
0.722,4.889,4.9026
0.724,5.0648,5.0791
0.726,5.2399,5.2545
0.728,5.4143,5.4286
0.73,5.5879,5.6014
0.732,5.7608,5.7731
0.734,5.9327,5.9435
0.736,6.1037,6.1127
0.738,6.2736,6.2806
0.74,6.4425,6.4474
0.742,6.6101,6.6129
0.744,6.7766,6.7772
0.746,6.9417,6.9403
0.748,7.1054,7.1022
0.75,7.2677,7.2629
0.752,7.4285,7.4223
0.754,7.5876,7.5806
0.756,7.7452,7.7375
0.758,7.901,7.893
0.76,8.055,8.047
0.762,8.2072,8.1995
0.764,8.3575,8.3502
0.766,8.5059,8.4992
0.768,8.6521,8.6463
0.77,8.7963,8.7914
0.772,8.9384,8.9345
0.774,9.0782,9.0753
0.776,9.2157,9.2139
0.778,9.3508,9.3502
0.78,9.4836,9.484
0.782,9.6138,9.6152
0.784,9.7416,9.7439
0.786,9.8667,9.8697
0.788,9.9891,9.9927
0.79,10.109,10.113
0.792,10.226,10.23
0.794,10.34,10.344
0.796,10.451,10.455
0.798,10.559,10.563
0.8,10.664,10.668
0.802,10.766,10.77
0.804,10.865,10.868
0.806,10.961,10.964
0.808,11.053,11.056
0.81,11.143,11.144
0.812,11.228,11.229
0.814,11.311,11.311
0.816,11.39,11.39
0.818,11.465,11.464
0.82,11.537,11.536
0.822,11.605,11.603
0.824,11.669,11.667
0.826,11.73,11.728
0.828,11.786,11.784
0.83,11.839,11.837
0.832,11.889,11.886
0.834,11.934,11.931
0.836,11.975,11.973
0.838,12.012,12.01
0.84,12.045,12.043
0.842,12.074,12.072
0.844,12.099,12.097
0.846,12.12,12.118
0.848,12.136,12.135
0.85,12.148,12.147
0.852,12.156,12.155
0.854,12.159,12.159
0.856,12.158,12.158
0.858,12.153,12.153
0.86,12.143,12.143
0.862,12.129,12.129
0.864,12.11,12.11
0.866,12.087,12.087
0.868,12.059,12.059
0.87,12.026,12.026
0.872,11.989,11.989
0.874,11.947,11.947
0.876,11.901,11.901
0.878,11.849,11.849
0.88,11.794,11.793
0.882,11.733,11.733
0.884,11.667,11.667
0.886,11.597,11.597
0.888,11.522,11.522
0.89,11.443,11.443
0.892,11.358,11.358
0.894,11.269,11.269
0.896,11.174,11.174
0.898,11.075,11.075
0.9,10.972,10.971
0.902,10.863,10.863
0.904,10.749,10.749
0.906,10.631,10.631
0.908,10.508,10.507
0.91,10.38,10.379
0.912,10.247,10.247
0.914,10.109,10.109
0.916,9.9667,9.9666
0.918,9.8193,9.8194
0.92,9.6672,9.6674
0.922,9.5103,9.5106
0.924,9.3486,9.349
0.926,9.1821,9.1827
0.928,9.0109,9.0115
0.93,8.835,8.8357
0.932,8.6544,8.6551
0.934,8.469,8.4697
0.936,8.279,8.2797
0.938,8.0844,8.0851
0.94,7.8852,7.8859
0.942,7.6815,7.6822
0.944,7.4733,7.4739
0.946,7.2607,7.2612
0.948,7.0437,7.0441
0.95,6.8224,6.8225
0.952,6.5968,6.5966
0.954,6.367,6.3665
0.956,6.1329,6.132
0.958,5.8947,5.8933
0.96,5.6522,5.6504
0.962,5.4055,5.4033
0.964,5.1547,5.1522
0.966,4.8995,4.897
0.968,4.6402,4.6377
0.97,4.3766,4.3745
0.972,4.1087,4.1075
0.974,3.8366,3.8366
0.976,3.5602,3.562
0.978,3.2796,3.2837
0.98,2.9948,3.0018
0.982,2.7063,2.7164
0.984,2.4144,2.4275
0.986,2.1195,2.1353
0.988,1.822,1.8397
0.99,1.5223,1.5408
0.992,1.2207,1.2387
0.994,0.91758,0.93357
0.996,0.61334,0.62534
0.998,0.30836,0.31413
1,0.0030006,-1.1778e-06


==> solutions_polynomial.txt <==
x,plocal,pglobal
-5,-3.3062,-3.3062
-4.899,-3.0794,-3.0794
-4.798,-2.8573,-2.8573
-4.697,-2.6401,-2.6401
-4.596,-2.4277,-2.4277
-4.4949,-2.2201,-2.2201
-4.3939,-2.0173,-2.0173
-4.2929,-1.8193,-1.8193
-4.1919,-1.6261,-1.6261
-4.0909,-1.4377,-1.4377
-3.9899,-1.2541,-1.2541
-3.8889,-1.0753,-1.0753
-3.7879,-0.90138,-0.90138
-3.6869,-0.73223,-0.73223
-3.5859,-0.56788,-0.56788
-3.4848,-0.40835,-0.40835
-3.3838,-0.25362,-0.25362
-3.2828,-0.1037,-0.1037
-3.1818,0.041406,0.041406
-3.0808,0.18171,0.18171
-2.9798,0.3172,0.3172
-2.8788,0.44789,0.44789
-2.7778,0.57377,0.57377
-2.6768,0.69484,0.69484
-2.5758,0.8111,0.8111
-2.4747,0.92255,0.92255
-2.3737,1.0292,1.0292
-2.2727,1.131,1.131
-2.1717,1.2281,1.2281
-2.0707,1.3203,1.3203
-1.9697,1.4077,1.4077
-1.8687,1.4903,1.4903
-1.7677,1.5681,1.5681
-1.6667,1.6411,1.6411
-1.5657,1.7093,1.7093
-1.4646,1.7726,1.7726
-1.3636,1.8312,1.8312
-1.2626,1.885,1.885
-1.1616,1.9339,1.9339
-1.0606,1.9781,1.9781
-0.9596,2.0174,2.0174
-0.85859,2.0519,2.0519
-0.75758,2.0816,2.0816
-0.65657,2.1065,2.1065
-0.55556,2.1266,2.1266
-0.45455,2.1419,2.1419
-0.35354,2.1524,2.1524
-0.25253,2.1581,2.1581
-0.15152,2.159,2.159
-0.050505,2.155,2.155
0.050505,2.1463,2.1463
0.15152,2.1327,2.1327
0.25253,2.1143,2.1143
0.35354,2.0912,2.0912
0.45455,2.0632,2.0632
0.55556,2.0304,2.0304
0.65657,1.9928,1.9928
0.75758,1.9504,1.9504
0.85859,1.9032,1.9032
0.9596,1.8512,1.8512
1.0606,1.7943,1.7943
1.1616,1.7327,1.7327
1.2626,1.6663,1.6663
1.3636,1.595,1.595
1.4646,1.5189,1.5189
1.5657,1.4381,1.4381
1.6667,1.3524,1.3524
1.7677,1.2619,1.2619
1.8687,1.1666,1.1666
1.9697,1.0665,1.0665
2.0707,0.9616,0.9616
2.1717,0.85188,0.85188
2.2727,0.73736,0.73736
2.3737,0.61802,0.61802
2.4747,0.49388,0.49388
2.5758,0.36493,0.36493
2.6768,0.23117,0.23117
2.7778,0.092606,0.092606
2.8788,-0.050768,-0.050768
2.9798,-0.19895,-0.19895
3.0808,-0.35194,-0.35194
3.1818,-0.50974,-0.50974
3.2828,-0.67235,-0.67235
3.3838,-0.83976,-0.83976
3.4848,-1.012,-1.012
3.5859,-1.189,-1.189
3.6869,-1.3709,-1.3709
3.7879,-1.5575,-1.5575
3.8889,-1.749,-1.749
3.9899,-1.9452,-1.9452
4.0909,-2.1463,-2.1463
4.1919,-2.3522,-2.3522
4.2929,-2.5629,-2.5629
4.3939,-2.7784,-2.7784
4.4949,-2.9987,-2.9987
4.596,-3.2238,-3.2238
4.697,-3.4537,-3.4537
4.798,-3.6884,-3.6884
4.899,-3.928,-3.928
5,-4.1723,-4.1723


==> solutions_spline.txt <==
x,slocal,sglobal
-5,-1.2693,-1.2694
-4.899,-1.3757,-1.3758
-4.798,-1.4703,-1.4704
-4.697,-1.5531,-1.5532
-4.596,-1.6242,-1.6242
-4.4949,-1.6834,-1.6834
-4.3939,-1.7309,-1.7309
-4.2929,-1.7665,-1.7665
-4.1919,-1.7904,-1.7903
-4.0909,-1.8025,-1.8024
-3.9899,-1.8027,-1.8027
-3.8889,-1.7912,-1.7911
-3.7879,-1.7679,-1.7678
-3.6869,-1.7328,-1.7327
-3.5859,-1.6859,-1.6858
-3.4848,-1.6272,-1.6271
-3.3838,-1.5568,-1.5567
-3.2828,-1.4745,-1.4744
-3.1818,-1.3804,-1.3803
-3.0808,-1.2746,-1.2745
-2.9798,-1.1569,-1.1568
-2.8788,-1.0275,-1.0274
-2.7778,-0.88623,-0.88618
-2.6768,-0.7332,-0.73316
-2.5758,-0.56838,-0.56836
-2.4747,-0.39176,-0.39176
-2.3737,-0.20335,-0.20338
-2.2727,-0.0031457,-0.0032012
-2.1717,0.20885,0.20877
-2.0707,0.43264,0.43252
-1.9697,0.66822,0.66807
-1.8687,0.9156,0.91541
-1.7677,1.1748,1.1745
-1.6667,1.4457,1.4455
-1.5657,1.7145,1.7142
-1.4646,1.967,1.9667
-1.3636,2.2033,2.2031
-1.2626,2.4233,2.4232
-1.1616,2.6271,2.6272
-1.0606,2.8147,2.815
-0.9596,2.986,2.9865
-0.85859,3.1411,3.1419
-0.75758,3.28,3.2811
-0.65657,3.4026,3.4041
-0.55556,3.509,3.511
-0.45455,3.5991,3.6016
-0.35354,3.6731,3.6761
-0.25253,3.7308,3.7343
-0.15152,3.7722,3.7764
-0.050505,3.7974,3.8023
0.050505,3.8064,3.8119
0.15152,3.7992,3.8054
0.25253,3.7757,3.7827
0.35354,3.736,3.7439
0.45455,3.68,3.6888
0.55556,3.6078,3.6175
0.65657,3.5194,3.5301
0.75758,3.4148,3.4264
0.85859,3.2939,3.3066
0.9596,3.1568,3.1706
1.0606,3.0034,3.0184
1.1616,2.8338,2.85
1.2626,2.648,2.6654
1.3636,2.4459,2.4646
1.4646,2.2276,2.2476
1.5657,1.9931,2.0145
1.6667,1.7423,1.7651
1.7677,1.4876,1.5118
1.8687,1.2413,1.2666
1.9697,1.0034,1.0296
2.0707,0.77388,0.80078
2.1717,0.55274,0.58013
2.2727,0.33999,0.36766
2.3737,0.13563,0.16337
2.4747,-0.060339,-0.032749
2.5758,-0.24792,-0.22069
2.6768,-0.42712,-0.40045
2.7778,-0.59793,-0.57204
2.8788,-0.76035,-0.73545
2.9798,-0.91438,-0.89068
3.0808,-1.06,-1.0377
3.1818,-1.1973,-1.1766
3.2828,-1.3261,-1.3073
3.3838,-1.4466,-1.4298
3.4848,-1.5587,-1.5442
3.5859,-1.6624,-1.6504
3.6869,-1.7577,-1.7484
3.7879,-1.8447,-1.8382
3.8889,-1.9232,-1.9198
3.9899,-1.9933,-1.9933
4.0909,-2.0551,-2.0586
4.1919,-2.1085,-2.1157
4.2929,-2.1535,-2.1646
4.3939,-2.1901,-2.2054
4.4949,-2.2183,-2.238
4.596,-2.2381,-2.2624
4.697,-2.2495,-2.2786
4.798,-2.2526,-2.2867
4.899,-2.2472,-2.2865
5,-2.2335,-2.2782


==> splines.txt <==
x,s1,s2,s3,s4,s5,s6,s7,s8,s9,s10,s11,s12,s13,s14,s15,s16,
-5,-3.903,-3.903,-3.1767,-3.1767,-3.1748,-3.1223,-0.53983,-0.53983,-0.56918,-1.1828,-2.5764,11.086,10.938,7.9263,-0.22606,-89.934
-4.899,-3.47,-3.47,-2.9295,-2.9295,-2.9281,-2.889,-0.88311,-0.88311,-0.90568,-1.3776,-2.4636,10.005,9.8724,7.1647,-0.25357,-84.607
-4.798,-3.0616,-3.0616,-2.6871,-2.6871,-2.6861,-2.659,-1.2019,-1.2019,-1.2182,-1.5574,-2.349,8.9726,8.8541,6.436,-0.2749,-79.439
-4.697,-2.6778,-2.6778,-2.4495,-2.4495,-2.4489,-2.4324,-1.4963,-1.4963,-1.5066,-1.7222,-2.2325,7.9885,7.8834,5.7402,-0.29007,-74.429
-4.596,-2.3185,-2.3185,-2.2167,-2.2167,-2.2164,-2.2091,-1.7662,-1.7662,-1.771,-1.8718,-2.1141,7.0526,6.9603,5.0773,-0.29906,-69.578
-4.4949,-1.9838,-1.9838,-1.9887,-1.9887,-1.9887,-1.9891,-2.0117,-2.0117,-2.0114,-2.0064,-1.9939,6.1649,6.0846,4.4472,-0.30189,-64.885
-4.3939,-1.6737,-1.6737,-1.7655,-1.7655,-1.7658,-1.7724,-2.2327,-2.2327,-2.2278,-2.1259,-1.8719,5.3255,5.2566,3.8501,-0.29854,-60.351
-4.2929,-1.3882,-1.3882,-1.5472,-1.5472,-1.5476,-1.5591,-2.4293,-2.4293,-2.4202,-2.2303,-1.748,4.5343,4.476,3.286,-0.28903,-55.976
-4.1919,-1.1272,-1.1272,-1.3336,-1.3336,-1.3342,-1.3491,-2.6014,-2.6014,-2.5885,-2.3196,-1.6222,3.7914,3.743,2.7547,-0.27334,-51.759
-4.0909,-0.89077,-0.89077,-1.1249,-1.1249,-1.1255,-1.1424,-2.749,-2.749,-2.7328,-2.3938,-1.4946,3.0968,3.0575,2.2563,-0.25148,-47.701
-3.9899,-0.67892,-0.67892,-0.92092,-0.92092,-0.92155,-0.93905,-2.8723,-2.8723,-2.8531,-2.453,-1.3652,2.4504,2.4196,1.7908,-0.22346,-43.801
-3.8889,-0.49164,-0.49164,-0.72179,-0.72179,-0.72239,-0.73902,-2.971,-2.971,-2.9494,-2.497,-1.2338,1.8523,1.8292,1.3582,-0.18926,-40.06
-3.7879,-0.32893,-0.32893,-0.52746,-0.52746,-0.52798,-0.54233,-3.0453,-3.0453,-3.0216,-2.526,-1.1007,1.3024,1.2863,0.95854,-0.14889,-36.477
-3.6869,-0.19079,-0.19079,-0.33794,-0.33794,-0.33832,-0.34896,-3.0952,-3.0952,-3.0698,-2.54,-0.96565,0.80079,0.79102,0.59178,-0.10236,-33.053
-3.5859,-0.077218,-0.077218,-0.15323,-0.15323,-0.15342,-0.15892,-3.1206,-3.1206,-3.094,-2.5388,-0.82878,0.34742,0.34324,0.25791,-0.049652,-29.788
-3.4848,0.011784,0.011784,0.026679,0.026679,0.026718,0.027795,-3.1215,-3.1215,-3.0942,-2.5225,-0.69004,-0.05769,-0.057006,-0.043046,0.0092248,-26.681
-3.3838,0.076217,0.076217,0.20178,0.20178,0.2021,0.21118,-3.098,-3.098,-3.0703,-2.4912,-0.54946,-0.41455,-0.40971,-0.3111,0.074272,-23.733
-3.2828,0.11608,0.11608,0.37207,0.37207,0.37273,0.39124,-3.0501,-3.0501,-3.0225,-2.4448,-0.40702,-0.72315,-0.71488,-0.54625,0.14549,-20.943
-3.1818,0.13137,0.13137,0.53755,0.53755,0.53861,0.56797,-2.9777,-2.9777,-2.9506,-2.3833,-0.26273,-0.98349,-0.97251,-0.74849,0.22288,-18.312
-3.0808,0.1221,0.1221,0.69823,0.69823,0.69972,0.74137,-2.8808,-2.8808,-2.8546,-2.3068,-0.11658,-1.1956,-1.1826,-0.91783,0.30643,-15.839
-2.9798,0.088256,0.088256,0.85409,0.85409,0.85609,0.91144,-2.7595,-2.7595,-2.7347,-2.2151,0.031417,-1.3594,-1.3452,-1.0543,0.39616,-13.526
-2.8788,0.029842,0.029842,1.0052,1.0052,1.0077,1.0782,-2.6138,-2.6138,-2.5907,-2.1084,0.18127,-1.475,-1.4602,-1.1578,0.49206,-11.37
-2.7778,-0.05314,-0.05314,1.1514,1.1514,1.1545,1.2416,-2.4435,-2.4435,-2.4227,-1.9866,0.33298,-1.5423,-1.5277,-1.2284,0.59412,-9.3735
-2.6768,-0.16069,-0.16069,1.2929,1.2929,1.2966,1.4017,-2.2489,-2.2489,-2.2307,-1.8497,0.48654,-1.5614,-1.5476,-1.2661,0.70236,-7.5353
-2.5758,-0.29281,-0.29281,1.4295,1.4295,1.434,1.5585,-2.0298,-2.0298,-2.0146,-1.6977,0.64195,-1.5322,-1.52,-1.271,0.81677,-5.8558
-2.4747,-0.4495,-0.4495,1.5613,1.5613,1.5665,1.7119,-1.7862,-1.7862,-1.7745,-1.5307,0.79922,-1.4548,-1.4449,-1.2429,0.93735,-4.3348
-2.3737,-0.63076,-0.63076,1.6883,1.6883,1.6944,1.862,-1.5182,-1.5182,-1.5104,-1.3485,0.95834,-1.3291,-1.3222,-1.1819,1.0641,-2.9724
-2.2727,-0.83659,-0.83659,1.8106,1.8106,1.8174,2.0088,-1.2257,-1.2257,-1.2223,-1.1513,1.1193,-1.1551,-1.152,-1.088,1.197,-1.7686
-2.1717,-1.067,-1.067,1.928,1.928,1.9358,2.1522,-0.9088,-0.9088,-0.91018,-0.93904,1.2821,-0.93292,-0.93424,-0.96118,1.3361,-0.72332
-2.0707,-1.322,-1.322,2.0406,2.0406,2.0493,2.2924,-0.56743,-0.56743,-0.57401,-0.71167,1.4468,-0.66246,-0.66895,-0.80147,1.4814,0.16333
-1.9697,-1.6015,-1.6015,2.1484,2.1484,2.1581,2.4292,-0.2016,-0.2016,-0.21382,-0.46921,1.6134,-0.34374,-0.35613,-0.60886,1.6328,0.8914
-1.8687,-1.9056,-1.9056,2.2513,2.2513,2.2622,2.5626,0.18867,0.18867,0.1704,-0.21168,1.7818,0.023227,0.0042314,-0.38334,1.7904,1.4609
-1.7677,-2.2343,-2.2343,2.3495,2.3495,2.3614,2.6928,0.6034,0.6034,0.57864,0.060935,1.952,0.43845,0.41213,-0.12492,1.9542,1.8718
-1.6667,-2.5875,-2.5875,2.4429,2.4429,2.456,2.8196,1.0426,1.0426,1.0109,0.34863,2.1241,0.90193,0.86757,0.1664,2.1241,2.1241
-1.5657,-2.9289,-2.9408,2.5309,2.5309,2.5443,2.9397,1.4786,1.4786,1.4428,0.63605,2.2913,1.3729,1.3336,0.46616,2.2913,2.2913
-1.4646,-3.2219,-3.2694,2.613,2.613,2.625,3.0499,1.8839,1.8839,1.8501,0.90785,2.447,1.8107,1.7732,0.74988,2.447,2.447
-1.3636,-3.4666,-3.5736,2.6892,2.6892,2.698,3.1501,2.2585,2.2585,2.2326,1.164,2.5911,2.2152,2.1865,1.0176,2.5911,2.5911
-1.2626,-3.6629,-3.8531,2.7594,2.7594,2.7633,3.2403,2.6023,2.6023,2.5905,1.4046,2.7236,2.5865,2.5734,1.2692,2.7236,2.7236
-1.1616,-3.8109,-4.1081,2.8238,2.8238,2.821,3.3206,2.9153,2.9153,2.9237,1.6295,2.8446,2.9245,2.9339,1.5048,2.8446,2.8446
-1.0606,-3.9105,-4.3385,2.8822,2.8822,2.8711,3.3908,3.1977,3.1977,3.2322,1.8388,2.954,3.2294,3.268,1.7244,2.954,2.954
-0.9596,-3.9619,-4.5444,2.9347,2.9347,2.9134,3.4511,3.4493,3.4493,3.516,2.0325,3.0518,3.501,3.5758,1.9279,3.0518,3.0518
-0.85859,-3.9648,-4.7257,2.9813,2.9813,2.9482,3.5014,3.6701,3.6701,3.7751,2.2106,3.1381,3.7393,3.8572,2.1154,3.1381,3.1381
-0.75758,-3.9195,-4.8824,3.0219,3.0219,2.9752,3.5417,3.8602,3.8602,4.0096,2.373,3.2128,3.9444,4.1122,2.2868,3.2128,3.2128
-0.65657,-3.8258,-5.0146,3.0567,3.0567,2.9946,3.5721,4.0196,4.0196,4.2193,2.5198,3.2759,4.1163,4.3408,2.4422,3.2759,3.2759
-0.55556,-3.6837,-5.1222,3.0855,3.0855,3.0064,3.5924,4.1482,4.1482,4.4044,2.651,3.3275,4.255,4.543,2.5816,3.3275,3.3275
-0.45455,-3.4933,-5.2053,3.1084,3.1084,3.0105,3.6028,4.2461,4.2461,4.5647,2.7666,3.3674,4.3604,4.7189,2.7049,3.3674,3.3674
-0.35354,-3.2546,-5.2637,3.1255,3.1255,3.0069,3.6032,4.3133,4.3133,4.7004,2.8665,3.3959,4.4326,4.8684,2.8122,3.3959,3.3959
-0.25253,-2.9675,-5.2977,3.1365,3.1365,2.9957,3.5936,4.3497,4.3497,4.8114,2.9509,3.4127,4.4715,4.9915,2.9035,3.4127,3.4127
-0.15152,-2.6321,-5.307,3.1417,3.1417,2.9768,3.5741,4.3553,4.3553,4.8977,3.0196,3.418,4.4772,5.0883,2.9787,3.418,3.418
-0.050505,-2.2483,-5.2918,3.141,3.141,2.9503,3.5445,4.3303,4.3303,4.9593,3.0727,3.4117,4.4497,5.1586,3.0379,3.4117,3.4117
0.050505,-1.8162,-5.252,3.1343,3.1343,2.9161,3.505,4.2744,4.2744,4.9963,3.1101,3.3939,4.389,5.2026,3.081,3.3939,3.3939
0.15152,-1.3358,-5.1877,3.1217,3.1217,2.8743,3.4555,4.1879,4.1879,5.0085,3.1319,3.3644,4.295,5.2202,3.1081,3.3644,3.3644
0.25253,-0.80702,-5.0988,3.1032,3.1032,2.8248,3.396,4.0706,4.0706,4.9961,3.1382,3.3234,4.1677,5.2115,3.1191,3.3234,3.3234
0.35354,-0.2299,-4.9853,3.0788,3.0788,2.7676,3.3266,3.9225,3.9225,4.959,3.1287,3.2709,4.0073,5.1763,3.1141,3.2709,3.2709
0.45455,0.39556,-4.8473,3.0485,3.0485,2.7028,3.2471,3.7438,3.7438,4.8971,3.1037,3.2068,3.8136,5.1148,3.0931,3.2068,3.2068
0.55556,1.0694,-4.6847,3.0122,3.0122,2.6303,3.1577,3.5342,3.5342,4.8106,3.063,3.1311,3.5867,5.0269,3.0561,3.1311,3.1311
0.65657,1.7915,-4.4975,2.97,2.97,2.5502,3.0583,3.294,3.294,4.6994,3.0068,3.0438,3.3265,4.9126,3.003,3.0438,3.0438
0.75758,2.562,-4.2858,2.922,2.922,2.4624,2.9489,3.023,3.023,4.5636,2.9349,2.945,3.0331,4.772,2.9338,2.945,2.945
0.85859,3.3808,-4.0495,2.868,2.868,2.367,2.8296,2.7212,2.7212,4.403,2.8473,2.8346,2.7065,4.605,2.8486,2.8346,2.8346
0.9596,4.248,-3.7887,2.808,2.808,2.2638,2.7002,2.3888,2.3888,4.2177,2.7442,2.7126,2.3467,4.4116,2.7474,2.7126,2.7126
1.0606,5.1635,-3.5033,2.7422,2.7422,2.1531,2.5609,2.0255,2.0255,4.0078,2.6254,2.579,1.9536,4.1918,2.6302,2.579,2.579
1.1616,6.1273,-3.1933,2.6705,2.6705,2.0347,2.4116,1.6316,1.6316,3.7732,2.491,2.4339,1.5272,3.9456,2.4969,2.4339,2.4339
1.2626,7.1395,-2.8588,2.5928,2.5928,1.9086,2.2523,1.2069,1.2069,3.5139,2.341,2.2773,1.0677,3.6731,2.3475,2.2773,2.2773
1.3636,8.2,-2.4997,2.5092,2.5092,1.7749,2.083,0.75143,0.75143,3.2299,2.1754,2.109,0.57488,3.3742,2.1822,2.109,2.109
1.4646,9.3089,-2.116,2.4197,2.4197,1.6335,1.9038,0.26524,0.26524,2.9212,1.9941,1.9292,0.04885,3.0489,2.0007,1.9292,1.9292
1.5657,10.466,-1.7078,2.3243,2.3243,1.4844,1.7146,-0.25168,-0.25168,2.5878,1.7972,1.7378,-0.51041,2.6972,1.8033,1.7378,1.7378
1.6667,11.672,-1.275,2.2229,2.2229,1.3277,1.5154,-0.79935,-0.79935,2.2297,1.5847,1.5349,-1.1029,2.3192,1.5898,1.5349,1.5349
1.7677,12.823,-0.85053,2.0766,2.1152,1.1679,1.3134,-1.2091,-1.3403,1.8674,1.3672,1.3286,-1.6873,1.9368,1.3711,1.3286,1.3286
1.8687,13.816,-0.46733,1.8461,2.0007,1.0095,1.116,-1.3124,-1.8369,1.5213,1.1553,1.1271,-2.2224,1.5721,1.1582,1.1271,1.1271
1.9697,14.651,-0.12539,1.5316,1.8795,0.85255,0.92305,-1.1093,-2.2893,1.1915,0.9491,0.93038,-2.7081,1.2251,0.95102,0.93038,0.93038
2.0707,15.329,0.17531,1.133,1.7514,0.69701,0.73462,-0.5996,-2.6975,0.87781,0.74852,0.73853,-3.1444,0.89574,0.74954,0.73853,0.73853
2.1717,15.849,0.43475,0.65024,1.6165,0.5429,0.55069,0.21655,-3.0614,0.58038,0.55357,0.5515,-3.5313,0.58409,0.55379,0.5515,0.5515
2.2727,16.211,0.65294,0.083404,1.4748,0.39021,0.37127,1.3392,-3.3811,0.29916,0.36427,0.3693,-3.8688,0.29013,0.36375,0.3693,0.3693
2.3737,16.416,0.82987,-0.56753,1.3263,0.23895,0.19635,2.7683,-3.6565,0.034158,0.18061,0.19192,-4.157,0.013844,0.17945,0.19192,0.19192
2.4747,16.463,0.96556,-1.3026,1.171,0.089115,0.025927,4.5039,-3.8877,-0.21462,0.0025847,0.019357,-4.3958,-0.24475,0.00086326,0.019357,0.019357
2.5758,16.352,1.06,-2.1217,1.009,-0.059293,-0.13999,6.546,-4.0746,-0.44719,-0.1698,-0.14838,-4.5853,-0.48567,-0.172,-0.14838,-0.14838
2.6768,16.083,1.1132,-3.0249,0.84008,-0.20627,-0.3014,8.8946,-4.2173,-0.66354,-0.33654,-0.31129,-4.7253,-0.7089,-0.33913,-0.31129,-0.31129
2.7778,15.657,1.1251,-4.0122,0.66441,-0.35183,-0.45831,11.55,-4.3158,-0.86367,-0.49764,-0.46938,-4.816,-0.91444,-0.50055,-0.46938,-0.46938
2.8788,15.073,1.0958,-5.0836,0.48194,-0.49596,-0.61072,14.511,-4.37,-1.0476,-0.65311,-0.62265,-4.8573,-1.1023,-0.65623,-0.62265,-0.62265
2.9798,14.331,1.0252,-6.2391,0.29267,-0.63866,-0.75862,17.779,-4.3799,-1.2153,-0.80293,-0.77109,-4.8492,-1.2725,-0.8062,-0.77109,-0.77109
3.0808,13.432,0.91337,-7.4788,0.096601,-0.77994,-0.90202,21.354,-4.3456,-1.3668,-0.94711,-0.91471,-4.7918,-1.425,-0.95044,-0.91471,-0.91471
3.1818,12.375,0.76029,-8.8025,-0.10626,-0.91979,-1.0409,25.235,-4.267,-1.502,-1.0857,-1.0535,-4.685,-1.5598,-1.089,-1.0535,-1.0535
3.2828,11.16,0.56596,-10.21,-0.31593,-1.0582,-1.1753,29.422,-4.1442,-1.6211,-1.2186,-1.1875,-4.5288,-1.6769,-1.2218,-1.1875,-1.1875
3.3838,9.7876,0.33038,-11.702,-0.53239,-1.1952,-1.3052,33.916,-3.9772,-1.7239,-1.3458,-1.3166,-4.3232,-1.7764,-1.3488,-1.3166,-1.3166
3.4848,8.2574,0.053542,-13.278,-0.75564,-1.3308,-1.4306,38.717,-3.7659,-1.8105,-1.4674,-1.441,-4.0682,-1.8581,-1.4702,-1.441,-1.441
3.5859,6.5694,-0.26455,-14.938,-0.9857,-1.4649,-1.5515,43.824,-3.5103,-1.8809,-1.5834,-1.5605,-3.7639,-1.9222,-1.5858,-1.5605,-1.5605
3.6869,4.7238,-0.62389,-16.682,-1.2226,-1.5976,-1.6678,49.237,-3.2106,-1.9351,-1.6938,-1.6751,-3.4102,-1.9686,-1.6957,-1.6751,-1.6751
3.7879,2.7204,-1.0245,-18.511,-1.4662,-1.7289,-1.7797,54.957,-2.8665,-1.9731,-1.7985,-1.785,-3.0072,-1.9973,-1.7999,-1.785,-1.785
3.8889,0.55934,-1.4663,-20.423,-1.7167,-1.8588,-1.8871,60.984,-2.4782,-1.9948,-1.8975,-1.89,-2.5547,-2.0083,-1.8983,-1.89,-1.89
3.9899,-1.7594,-1.9494,-22.42,-1.9739,-1.9872,-1.99,67.317,-2.0457,-2.0003,-1.991,-1.9902,-2.0529,-2.0016,-1.991,-1.9902,-1.9902
4.0909,-4.2359,-2.4738,-24.5,-2.2379,-2.1142,-2.0883,73.956,-1.5689,-1.9897,-2.0788,-2.0856,-1.5017,-1.9773,-2.078,-2.0856,-2.0856
4.1919,-6.8702,-3.0394,-26.665,-2.5088,-2.2398,-2.1822,80.902,-1.0479,-1.9627,-2.1609,-2.1762,-0.90114,-1.9353,-2.1593,-2.1762,-2.1762
4.2929,-9.6621,-3.6462,-28.914,-2.7864,-2.364,-2.2715,88.154,-0.48259,-1.9196,-2.2374,-2.2619,-0.25119,-1.8755,-2.2349,-2.2619,-2.2619
4.3939,-12.612,-4.2943,-31.247,-3.0709,-2.4867,-2.3564,95.713,0.12693,-1.8603,-2.3083,-2.3429,0.44812,-1.7981,-2.3047,-2.3429,-2.3429
4.4949,-15.719,-4.9837,-33.664,-3.3621,-2.608,-2.4368,103.58,0.78071,-1.7847,-2.3735,-2.419,1.1968,-1.7031,-2.3688,-2.419,-2.419
4.596,-18.984,-5.7143,-36.165,-3.6601,-2.7279,-2.5126,111.75,1.4787,-1.693,-2.4331,-2.4902,1.9949,-1.5903,-2.4272,-2.4902,-2.4902
4.697,-22.407,-6.4862,-38.75,-3.965,-2.8464,-2.584,120.23,2.221,-1.585,-2.487,-2.5567,2.8423,-1.4598,-2.4799,-2.5567,-2.5567
4.798,-25.987,-7.2993,-41.419,-4.2766,-2.9634,-2.6508,129.01,3.0075,-1.4608,-2.5353,-2.6183,3.7391,-1.3117,-2.5268,-2.6183,-2.6183
4.899,-29.726,-8.1536,-44.172,-4.595,-3.079,-2.7131,138.1,3.8383,-1.3203,-2.578,-2.6751,4.6853,-1.1459,-2.568,-2.6751,-2.6751
5,-33.621,-9.0493,-47.01,-4.9203,-3.1932,-2.771,147.5,4.7133,-1.1637,-2.615,-2.7271,5.6809,-0.96239,-2.6035,-2.7271,-2.7271

